Nighttime Stereo Depth Estimation using Joint Translation-Stereo Learning: Light Effects and Uninformative Regions

Nighttime stereo depth estimation is still challenging, as assumptions associated with daytime lighting conditions do not hold any longer. Nighttime is not only about low-light and dense noise, but also about glow/glare, flares, non-uniform distribution of light, etc. One of the possible solutions is to train a network on night stereo images in a fully supervised manner. However, to obtain proper disparity ground-truths that are dense, independent from glare/glow, and have sufficiently far depth ranges is extremely intractable. To address the problem, we introduce a network joining day/night translation and stereo. In training the network, our method does not require ground-truth disparities of the night images, or paired day/night images. We utilize a translation network that can render realistic night stereo images from day stereo images. We then train a stereo network on the rendered night stereo images using the available disparity supervision from the corresponding day stereo images, and simultaneously also train the day/night translation network. We handle the fake depth problem, which occurs due to the unsupervised/unpaired translation, for light effects (e.g., glow/glare) and uninformative regions (e.g., low-light and saturated regions), by adding structure-preservation and weighted-smoothness constraints. Our experiments show that our method outperforms the baseline methods on night images.

==> figures/figure_ablation/data/run-run_20200701_DispNet_DispNet_0-tag-run_20200701_DispNet.csv <==
Wall time,Step,Value
1593568410.6839352,380,1.3526296615600586
1593568761.927398,860,0.55415278673172
1593568805.9663467,920,0.6039016842842102
1593568968.1483126,1140,0.3650810718536377
1593569190.4679408,1440,0.2993474304676056
1593569234.705259,1500,0.30921512842178345
1593569532.3214078,1900,0.407684862613678
1593570440.4744723,3120,0.2933182418346405
1593570485.008599,3180,0.24306970834732056
1593570619.3346586,3360,0.3041771650314331
1593571541.8582199,4600,0.30795741081237793
1593571616.7043355,4700,0.23880130052566528
1593571930.4598408,5120,0.27315881848335266
1593572005.073174,5220,0.30336993932724
1593572109.5686488,5360,0.35299891233444214
1593572198.7462242,5480,0.3052368760108948
1593572720.9666586,6180,0.2653699815273285
1593572750.907405,6220,0.1791781783103943
1593572869.7758012,6380,0.29393553733825684
1593573303.156495,6960,0.1495884656906128
1593573601.570168,7360,0.182498037815094
1593574408.1700017,8440,0.20936492085456848
1593574423.0858915,8460,0.23555496335029602
1593574860.123217,8861,0.19768142700195312
1593574904.467111,8921,0.2510327398777008
1593575128.5255232,9221,0.28517603874206543
1593575173.213735,9281,0.28045469522476196
1593575188.1478279,9301,0.344039648771286
1593575338.206917,9501,0.19856871664524078
1593576264.7712345,10741,0.3210515081882477
1593576668.7488947,11281,0.28103333711624146
1593576907.2401419,11601,0.2791363596916199
1593577012.2136312,11741,0.14876806735992432
1593577027.0872877,11761,0.20716756582260132
1593577520.9997954,12421,0.19570904970169067
1593577730.6980226,12701,0.38183921575546265
1593577850.1333346,12861,0.32135462760925293
1593577879.8606107,12901,0.18660232424736023
1593577925.1205246,12961,0.1801271140575409
1593577955.1406927,13001,0.18249517679214478
1593578134.938597,13241,0.458893358707428
1593578284.1913655,13441,0.22007182240486145
1593578926.7875457,14301,0.32693004608154297
1593579046.2416291,14461,0.21282315254211426
1593579166.0031826,14621,0.22376564145088196
1593579494.0695322,15061,0.19643878936767578
1593579554.1154613,15141,0.15485559403896332
1593579688.4442127,15321,0.30474260449409485
1593579748.1278996,15401,0.1501270830631256
1593579777.970444,15441,0.21783950924873352
1593579986.396357,15721,0.233188658952713
1593580016.1599863,15761,0.22169362008571625
1593580091.097243,15861,0.38664376735687256
1593580121.0631578,15901,0.2145957052707672
1593580240.4695432,16061,0.16230344772338867
1593580329.8361537,16181,0.22254374623298645
1593580344.9528146,16201,0.18050655722618103
1593580749.2145398,16741,0.32128915190696716
1593581947.1445627,18162,0.10950906574726105
1593581977.0756178,18202,0.1823846399784088
1593582471.5326161,18862,0.21770158410072327
1593582516.4603593,18922,0.2398163080215454
1593582770.2032971,19262,0.13522115349769592
1593582905.3059018,19442,0.23317047953605652
1593582920.0835655,19462,0.21627238392829895
1593583009.7727349,19582,0.11755558848381042
1593583025.0825984,19602,0.28991469740867615
1593583099.9743161,19702,0.1559402048587799
1593583370.3720577,20062,0.15405520796775818
1593583414.9573834,20122,0.1437401920557022
1593583549.0688784,20302,0.23009203374385834
1593584282.9099493,21282,0.2791500687599182
1593584328.2561202,21342,0.1784009039402008
1593584418.2395453,21462,0.22538799047470093
1593584508.12517,21582,0.19057197868824005
1593584583.002446,21682,0.22309443354606628
1593584732.945926,21882,0.19497671723365784
1593584822.892786,22002,0.1389414668083191
1593584898.326055,22102,0.2790383994579315
1593585676.9995327,23142,0.21104061603546143
1593585751.631299,23242,0.23800507187843323
1593585766.587847,23262,0.22555440664291382
1593586035.6949544,23622,0.12630856037139893
1593586230.3661442,23882,0.19920498132705688
1593586425.0349855,24142,0.3225340247154236
1593586995.4396307,24902,0.4361140727996826
1593587251.1202857,25242,0.16928592324256897
1593587550.044555,25642,0.16460756957530975
1593587640.121381,25762,0.15646103024482727
1593587745.3581803,25902,0.3297794461250305
1593588214.6297226,26343,0.24833181500434875
1593588259.7909849,26403,0.2612477242946625
1593588425.301455,26623,0.17500907182693481
1593588470.13822,26683,0.23549038171768188
1593588515.2437105,26743,0.1792307198047638
1593588530.1688478,26763,0.15427559614181519
1593589251.7034702,27723,0.275780588388443
1593589341.8245308,27843,0.21928828954696655
1593589356.6877146,27863,0.17792776226997375
1593589688.680192,28303,0.24082258343696594
1593589869.6301415,28543,0.1390170007944107
1593590020.5772505,28743,0.15813495218753815
1593590471.8293386,29343,0.15909577906131744
1593590637.1859934,29563,0.17214560508728027
1593590757.1654527,29723,0.24571287631988525
1593590847.846788,29843,0.19578149914741516
1593591329.699429,30483,0.19950759410858154
1593591389.8673456,30563,0.1737053096294403
1593591766.70836,31063,0.23709344863891602
1593592007.067756,31383,0.13326267898082733
1593592022.333078,31403,0.151678666472435
1593592247.6360643,31703,0.16344088315963745
1593592308.0726008,31783,0.18763700127601624
1593592564.5031288,32123,0.18811491131782532
1593593091.7418804,32823,0.25665485858917236
1593593211.8925474,32983,0.1579982042312622
1593593512.3992438,33383,0.1835041642189026
1593593723.111189,33663,0.11680050194263458
1593593858.6269624,33843,0.13974332809448242
1593593948.5643065,33963,0.2225601077079773
1593593978.5040126,34003,0.17451408505439758
1593594023.350105,34063,0.24222680926322937
1593594129.3817892,34203,0.10146426409482956
1593594265.0015647,34383,0.12279891222715378
1593594475.0455492,34663,0.28344953060150146
1593594504.89844,34703,0.13696473836898804
1593594685.9716,34764,0.11197906732559204
1593594805.2858083,34924,0.13567839562892914
1593594820.4311476,34944,0.11378797888755798
1593595257.0558717,35524,0.16147390007972717
1593595347.1909404,35644,0.109115831553936
1593595706.8689284,36124,0.1618189960718155
1593596022.1507156,36544,0.19091056287288666
1593596232.1825705,36824,0.22492274641990662
1593596292.315302,36904,0.15139344334602356
1593596427.6145124,37084,0.26423394680023193
1593596623.0340557,37344,0.26765045523643494
1593596668.1772966,37404,0.2512841522693634
1593596758.4591157,37524,0.1648956686258316
1593596788.5210009,37564,0.1375473588705063
1593597390.1633196,38364,0.17796359956264496
1593597645.2675014,38704,0.15661098062992096
1593597795.6881635,38904,0.1835312694311142
1593597840.928206,38964,0.12854251265525818
1593598141.0904818,39364,0.3609648644924164
1593598351.5588715,39644,0.15745677053928375
1593598381.5476766,39684,0.18490442633628845
1593598652.0187454,40044,0.2784448266029358
1593598712.0041716,40124,0.21880164742469788
1593598832.2210686,40284,0.14785481989383698
1593599088.829672,40624,0.17566552758216858
1593599179.7404633,40744,0.12909460067749023
1593599541.6058278,41224,0.19803765416145325
1593599737.1466625,41484,0.168363556265831
1593599781.8698657,41544,0.2031121402978897
1593599796.8953125,41564,0.19420482218265533
1593599917.8669038,41724,0.1534813642501831
1593599977.952843,41804,0.1407139003276825
1593600083.011277,41944,0.2591022551059723
1593600309.0316222,42244,0.20962567627429962
1593600819.3453376,42924,0.21278321743011475
1593600879.6552117,43004,0.2561918795108795
1593600985.0625393,43144,0.18609309196472168
1593601120.3413582,43324,0.26184791326522827
1593601586.3867998,43765,0.22544929385185242
1593601647.0325594,43845,0.19026997685432434
1593601767.8310523,44005,0.16681140661239624
1593601888.3443084,44165,0.18904070556163788
1593601948.7739682,44245,0.12002450972795486
1593602249.6604326,44645,0.19558770954608917
1593602325.337055,44745,0.22954623401165009
1593602340.4057956,44765,0.15518665313720703
1593602370.7422993,44805,0.20355582237243652
1593602416.2294388,44865,0.2137492299079895
1593602596.4775283,45105,0.22543877363204956
1593602641.6088421,45165,0.226485475897789
1593602716.4543488,45265,0.13709251582622528
1593603001.5485647,45645,0.11587513983249664
1593603241.6589875,45965,0.18288253247737885
1593603391.9937298,46165,0.17426177859306335
1593603573.234824,46405,0.14518041908740997
1593603964.7001064,46925,0.18734119832515717
1593604100.1644971,47105,0.2618657052516937
1593604626.2143962,47805,0.3456653952598572
1593604640.9395611,47825,0.16348806023597717
1593604670.928788,47865,0.11871224641799927
1593605329.8558922,48745,0.22267232835292816
1593605449.8985949,48905,0.1517655849456787
1593605585.4235642,49085,0.24180734157562256
1593605615.8826082,49125,0.23360419273376465
1593605691.38961,49225,0.12825453281402588
1593606067.2779915,49725,0.19415274262428284
1593606082.1712215,49745,0.19399085640907288
1593606232.850128,49945,0.19130009412765503
1593606262.5672429,49985,0.14758536219596863
1593606337.8457592,50085,0.13932904601097107
1593606548.064172,50365,0.19284041225910187
1593606638.3117144,50485,0.13252338767051697
1593606773.1112988,50665,0.1537456065416336
1593606997.4046907,50965,0.1924242526292801
1593607057.5140545,51045,0.16460733115673065
1593607087.408485,51085,0.25165602564811707
1593607462.3451893,51585,0.16778036952018738
1593607793.1604373,52025,0.19951876997947693
1593608019.2330048,52146,0.21293997764587402
1593608272.1983497,52486,0.1301499605178833
1593608362.0409167,52606,0.2029431015253067
1593608750.5333035,53126,0.2605026364326477
1593609095.2199283,53586,0.18799126148223877
1593609199.974855,53726,0.15107768774032593
1593609275.1498232,53826,0.13638654351234436
1593609469.5683851,54086,0.21436190605163574
1593609574.6726213,54226,0.12652510404586792
1593609801.0438297,54526,0.1551455557346344
1593610027.8895786,54826,0.20412543416023254
1593610239.9485154,55106,0.22894695401191711
1593610768.9867516,55806,0.20466232299804688
1593610784.1405265,55826,0.11840296536684036
1593610799.3979151,55846,0.16727611422538757
1593612023.4771879,57466,0.21537311375141144
1593612159.7063293,57646,0.12365737557411194
1593612296.141054,57826,0.19336003065109253
1593612387.0336926,57946,0.11094922572374344
1593612751.027535,58426,0.16212622821331024
1593613460.5286672,59366,0.14850011467933655
1593613581.8831258,59526,0.19370727241039276
1593613929.0303345,59986,0.11254698783159256
1593614125.0778666,60246,0.17353585362434387
1593614366.7176147,60566,0.1285674273967743
1593614412.2490642,60626,0.15833516418933868
1593614532.917719,60786,0.1355828195810318
1593614717.6311698,60847,0.09643571078777313
1593615078.5854597,61327,0.2660132944583893
1593615139.5355303,61407,0.1648314893245697
1593615595.2099843,62007,0.09663833677768707
1593615942.2959442,62467,0.2782738506793976
1593616168.3610604,62767,0.20695015788078308
1593616441.0481312,63127,0.22364413738250732
1593616531.5015905,63247,0.18579766154289246
1593616772.6252172,63567,0.13843944668769836
1593617044.7130954,63927,0.2540031373500824
1593617059.6434498,63947,0.2686353325843811
1593617574.5349038,64627,0.23534666001796722
1593617725.7093394,64827,0.10978824645280838
1593617770.6463444,64887,0.17646931111812592
1593617785.7355468,64907,0.3202488422393799
1593617815.9112663,64947,0.1397477686405182
1593617831.0652332,64967,0.18558034300804138
1593618210.017272,65467,0.17464520037174225
1593618709.2473066,66127,0.1856522113084793
1593619055.8260462,66587,0.2157343178987503
1593619312.7995028,66927,0.14459674060344696
1593619781.4240081,67547,0.19469331204891205
1593620189.2690065,68087,0.1370498090982437
1593620264.718535,68187,0.18270793557167053
1593620596.2262983,68627,0.19386745989322662
1593620883.534475,69007,0.17718306183815002
1593620913.9518158,69047,0.1696840524673462
1593621019.4271693,69187,0.3674546480178833
1593621110.0204153,69307,0.1533309370279312
1593621490.130789,69628,0.20803126692771912
1593621745.6265101,69968,0.21412916481494904
1593621926.821704,70208,0.23937198519706726
1593621972.4155512,70268,0.15536817908287048
1593622349.9851744,70768,0.595003068447113
1593622743.7851171,71288,0.11586260795593262
1593623000.0923636,71628,0.08602633327245712
1593623303.510278,72028,0.11766363680362701
1593623575.485058,72388,0.25733983516693115
1593623605.8525634,72428,0.14534611999988556
1593623636.0883524,72468,0.17545029520988464
1593623725.8388362,72588,0.14320920407772064
1593624150.2171197,73148,0.27107298374176025
1593624361.6718676,73428,0.2583657205104828
1593625209.7376938,74548,0.13830998539924622
1593625270.264266,74628,0.24145512282848358
1593625391.3105533,74788,0.19151926040649414
1593625436.5587776,74848,0.2537469267845154
1593625905.8786404,75468,0.1840648353099823
1593626027.1112537,75628,0.10844597220420837
1593626222.9949222,75888,0.1683204621076584
1593626298.6586316,75988,0.28416913747787476
1593626541.158362,76308,0.29672375321388245
1593626616.6013849,76408,0.15088529884815216
1593626646.80959,76448,0.16317600011825562
1593626798.362374,76648,0.17337578535079956
1593626859.095383,76728,0.3107238709926605
1593627297.7173786,77308,0.15701496601104736
1593627373.217522,77408,0.26422104239463806
1593627479.005107,77548,0.29292812943458557
1593628400.9209785,78589,0.1579100787639618
1593628506.609542,78729,0.1959260255098343
1593628567.227307,78809,0.25437015295028687
1593628733.5076928,79029,0.1183018758893013
1593628824.276067,79149,0.12027160823345184
1593628915.0828326,79269,0.16405904293060303
1593629248.900903,79709,0.22179538011550903
1593629492.0900297,80029,0.15213051438331604
1593629628.028047,80209,0.14702501893043518
1593629643.173265,80229,0.18457914888858795
1593629824.6157255,80469,0.2148122489452362
1593629990.2941663,80689,0.19601595401763916
1593630035.848746,80749,0.21311450004577637
1593630899.6168888,81889,0.15657132863998413
1593630975.3190098,81989,0.14435097575187683
1593630990.449589,82009,0.12512825429439545
1593631141.2144735,82209,0.07915963232517242
1593632244.7948337,83669,0.18625763058662415
1593632410.648471,83889,0.1722450852394104
1593632425.7160554,83909,0.24242374300956726
1593632455.8441315,83949,0.18346759676933289
1593632532.1449213,84049,0.15377306938171387
1593632547.3274012,84069,0.13948699831962585
1593632924.0909235,84569,0.1568516194820404
1593632999.6504657,84669,0.2109980285167694
1593633044.5965753,84729,0.16266261041164398
1593633165.3272269,84889,0.11937304586172104
1593633467.8016095,85289,0.1212000697851181
1593633513.12496,85349,0.220741868019104
1593633528.319529,85369,0.10292831063270569
1593633755.4297774,85669,0.13169613480567932
1593633996.4313278,85989,0.22364193201065063
1593634087.4053936,86109,0.1817743331193924
1593634283.0697725,86369,0.1392645239830017
1593634313.3335545,86409,0.21374130249023438
1593634510.5660238,86669,0.12596753239631653
1593634677.4199193,86889,0.17932596802711487
1593635207.9159951,87410,0.23931339383125305
1593635344.483006,87590,0.1556677222251892
1593635571.6040661,87890,0.21113955974578857
1593635677.3197637,88030,0.10758177191019058
1593635768.1979373,88150,0.18373186886310577
1593635828.8669531,88230,0.2568713426589966
1593636132.5677001,88630,0.1615227609872818
1593636177.9602196,88690,0.1997351348400116
1593636812.8918812,89530,0.1999087929725647
1593637069.9310935,89870,0.21614038944244385
1593637327.6798477,90210,0.21341240406036377
1593637342.6427078,90230,0.12876379489898682
1593637645.8338742,90630,0.10254418104887009
1593637691.343453,90690,0.16226068139076233
1593637828.3550236,90870,0.3892127275466919
1593637995.0338798,91090,0.15042439103126526
1593638373.3870676,91590,0.1486160159111023
1593638418.9401069,91650,0.2557707726955414
1593638631.4130588,91930,0.22322365641593933
1593638661.2439802,91970,0.10914793610572815
1593638691.8549602,92010,0.1222572773694992
1593639131.3964465,92590,0.13998690247535706
1593639554.3041937,93150,0.19008587300777435
1593639675.3296847,93310,0.2299497127532959
1593639736.3622777,93390,0.19008001685142517
1593639857.6362011,93550,0.18055951595306396
1593640024.300564,93770,0.15431076288223267
1593640418.0666816,94290,0.21345512568950653
1593640493.8313365,94390,0.23240236937999725
1593640736.424528,94710,0.2454586923122406
1593640979.085329,95030,0.15528950095176697
1593641099.5939066,95190,0.162043035030365
1593641235.4957142,95370,0.15921562910079956
1593641371.5963917,95550,0.17378820478916168
1593641675.1408634,95771,0.14335842430591583
1593641690.2027438,95791,0.15439283847808838
1593641780.8171017,95911,0.15055067837238312
1593641871.6700013,96031,0.19609622657299042
1593641902.1587834,96071,0.11782078444957733
1593641947.3224359,96131,0.21997720003128052
1593642477.6694787,96831,0.24456065893173218
1593642658.9054227,97071,0.14502228796482086
1593642946.4867246,97451,0.16909223794937134
1593643295.4097536,97911,0.13449040055274963
1593643597.9765954,98311,0.15167880058288574
1593643961.0059588,98791,0.18382617831230164
1593644202.478018,99111,0.1314101219177246
1593644323.1732051,99271,0.20032373070716858
1593644459.131837,99451,0.20804771780967712
1593644504.3902128,99511,0.16980816423892975
1593644534.6380644,99551,0.17731258273124695
1593645306.6049569,100571,0.12220781296491623
1593645351.8804436,100631,0.15001046657562256
1593645655.120721,101031,0.11220424622297287
1593645685.553558,101071,0.12801986932754517
1593645700.8235536,101091,0.11931604146957397
1593645807.730109,101231,0.09165801852941513
1593646080.4410386,101591,0.20837703347206116
1593646503.2859995,102151,0.16055268049240112
1593646805.7020144,102551,0.1650387942790985
1593646836.2517133,102591,0.16376999020576477
1593646926.203958,102711,0.10221168398857117
1593647319.3868568,103231,0.16187168657779694
1593647395.415849,103331,0.15314294397830963
1593647653.1355448,103671,0.18820859491825104
1593647925.717328,104031,0.2975607216358185
1593648046.0509958,104191,0.18847672641277313
1593648653.854458,104812,0.19309136271476746
1593649062.1483243,105352,0.20018304884433746
1593649410.0199273,105812,0.19106048345565796
1593649849.6943493,106392,0.24704253673553467
1593650016.782495,106612,0.19305720925331116
1593650258.893743,106932,0.14538761973381042
1593650470.8065495,107212,0.15172061324119568
1593650485.872211,107232,0.13691368699073792
1593650789.534035,107632,0.10884658992290497
1593651394.8712971,108432,0.2120751440525055
1593651727.397752,108872,0.21230684220790863
1593651802.6076944,108972,0.16890598833560944
1593652361.5175624,109712,0.13107016682624817
1593652466.6723275,109852,0.19117619097232819
1593652527.270345,109932,0.14529691636562347
1593652618.6182926,110052,0.18281592428684235
1593652709.4649675,110172,0.21956419944763184
1593652830.3283892,110332,0.1615348756313324
1593652860.804534,110372,0.160784512758255
1593653345.3496573,111012,0.13064908981323242
1593653708.0972517,111492,0.17856721580028534
1593653888.4001465,111732,0.16805991530418396
1593653918.1232414,111772,0.10811347514390945
1593654008.3154817,111892,0.11078665405511856
1593654189.0125291,112132,0.14054392278194427
1593654564.7499447,112632,0.1725383847951889
1593655123.4072268,113193,0.10308892279863358
1593655153.196052,113233,0.19234296679496765
1593655213.0604842,113313,0.12052236497402191
1593655438.960631,113613,0.16483084857463837
1593656055.7922914,114433,0.16300202906131744
1593656100.8437598,114493,0.1551821529865265
1593656371.505139,114853,0.14998285472393036
1593656642.8083994,115213,0.13422346115112305
1593656899.0192873,115553,0.19353897869586945
1593656944.2654893,115613,0.1765296459197998
1593657094.2799733,115813,0.1640707403421402
1593657365.1525686,116173,0.14113181829452515
1593657379.9279108,116193,0.10233624279499054
1593657635.87164,116533,0.17304684221744537
1593657681.1852672,116593,0.10449092090129852
1593658191.855552,117273,0.14286498725414276
1593658222.0382068,117313,0.14569178223609924
1593658327.000058,117453,0.1133836954832077
1593658732.1504695,117993,0.17040428519248962
1593658867.3405094,118173,0.16528920829296112
1593659182.2851148,118593,0.1911175400018692
1593659544.1572726,119073,0.09552689641714096
1593659619.2773845,119173,0.1829529106616974
1593659708.7916257,119293,0.15102891623973846
1593660113.53951,119833,0.15544308722019196
1593660412.8690717,120233,0.1680896282196045
1593660488.010492,120333,0.19661369919776917
1593660712.9386013,120633,0.12564592063426971
1593660787.5204377,120733,0.16811904311180115
1593661163.1232574,121233,0.20720639824867249
1593661432.6357377,121593,0.15347285568714142
1593661630.1691284,121674,0.1777045726776123
1593661704.3526466,121774,0.15341299772262573
1593661944.5257118,122094,0.17795784771442413
1593661974.3890877,122134,0.17533805966377258
1593662214.5702934,122454,0.2209312915802002
1593662244.9423292,122494,0.19843851029872894
1593662334.8447158,122614,0.22068369388580322
1593662364.86194,122654,0.10712173581123352
1593662395.170409,122694,0.17590272426605225
1593662575.424323,122934,0.16009311378002167
1593662635.179124,123014,0.1276489645242691
1593662979.3227992,123474,0.14573563635349274
1593663113.9461644,123654,0.12622542679309845
1593663399.6260815,124034,0.11916149407625198
1593663564.5054445,124254,0.1783680021762848
1593663594.5505645,124294,0.09686438739299774
1593663683.939857,124414,0.15919402241706848
1593663878.2700443,124674,0.14061804115772247
1593664147.3531015,125034,0.1164109855890274
1593664733.1225355,125814,0.11708132922649384
1593665077.7898629,126274,0.21465414762496948
1593665137.6225357,126354,0.179027259349823
1593665152.7051928,126374,0.16860085725784302
1593665257.555716,126514,0.23958900570869446
1593665511.4649272,126854,0.13314248621463776
1593665675.8769333,127074,0.405730277299881
1593665840.5703716,127294,0.20365670323371887
1593665945.378293,127434,0.26445937156677246
1593666035.2768466,127554,0.11823281645774841
1593666395.9145029,128034,0.13927337527275085
1593667221.3322594,129134,0.1686413288116455
1593667281.3451376,129214,0.17248421907424927
1593667475.8819742,129474,0.12172622978687286
1593667820.917266,129934,0.2166101336479187
1593667835.873702,129954,0.15648092329502106
1593667896.195497,130034,0.2192116677761078
1593668046.2136343,130234,0.12478325515985489
1593668332.116898,130435,0.07807528972625732
1593668347.0437605,130455,0.14225289225578308
1593668361.8159385,130475,0.10983847826719284
1593668481.3531954,130635,0.15755248069763184
1593668781.4216628,131035,0.19026847183704376
1593669142.0591896,131515,0.18431010842323303
1593669247.3216674,131655,0.240401953458786
1593669292.327038,131715,0.19654834270477295
1593669576.9474993,132095,0.09511328488588333
1593669772.2979498,132355,0.23203691840171814
1593669847.3760269,132455,0.14648763835430145
1593670386.790254,133175,0.11930827796459198
1593670522.1503966,133355,0.157766193151474
1593670551.979364,133395,0.21601340174674988
1593670612.4223127,133475,0.17282554507255554
1593670702.4527664,133595,0.2539951503276825
1593670747.5804024,133655,0.137792706489563
1593670852.286717,133795,0.11459562927484512
1593670972.2773912,133955,0.1388120800256729
1593671017.3603957,134015,0.1436450481414795
1593671198.0386603,134255,0.11903619766235352
1593671603.2602139,134795,0.12136425077915192
1593671663.5256174,134875,0.3084768056869507
1593671827.7464523,135095,0.1481860876083374
1593671992.7340405,135315,0.18300245702266693
1593672172.695966,135555,0.13075506687164307
1593673014.5137613,136675,0.16844500601291656
1593673224.662118,136955,0.13682354986667633
1593673344.448683,137115,0.1650647670030594
1593673554.4136333,137395,0.1440581977367401
1593673569.4218202,137415,0.1599692851305008
1593673960.161025,137935,0.1787932813167572
1593674170.5867262,138215,0.24409890174865723
1593674545.431403,138715,0.1338283121585846
1593675115.9108412,139296,0.18014903366565704
1593675160.669393,139356,0.11228317022323608
1593675550.117381,139876,0.15901754796504974
1593675825.0370946,140236,0.15131866931915283
1593675884.8368046,140316,0.22157402336597443
1593676261.2018752,140816,0.13922907412052155
1593676366.4702342,140956,0.10079561173915863
1593676652.2485926,141336,0.12762975692749023
1593677043.2061036,141856,0.11416652053594589
1593677268.1801977,142156,0.12895162403583527
1593677388.2118328,142316,0.20490220189094543
1593677403.13293,142336,0.14695340394973755
1593677732.9676113,142776,0.14543527364730835
1593677792.6297398,142856,0.1310761570930481
1593678001.8862379,143136,0.18310943245887756
1593678181.5537186,143376,0.17567485570907593
1593678301.7698233,143536,0.17336437106132507
1593678512.0931594,143816,0.11317278444766998
1593678601.9731815,143936,0.1621236950159073
1593678736.5463357,144116,0.19059695303440094
1593678871.5629578,144296,0.10895898938179016
1593678901.587058,144336,0.1349964737892151
1593678916.61894,144356,0.12045299261808395
1593679202.4011354,144736,0.17422935366630554
1593679246.8620613,144796,0.153559148311615
1593679381.5925913,144976,0.23571807146072388
1593679938.1533952,145716,0.0756259337067604
1593680178.8716452,146036,0.19455106556415558
1593680343.7636404,146256,0.2039446234703064
1593680613.2625937,146616,0.1645202487707138
1593680763.3326137,146816,0.26780465245246887
1593680778.240178,146836,0.27430033683776855
1593680972.9569087,147096,0.1622840166091919
1593681047.9878688,147196,0.20662009716033936
1593681063.072631,147216,0.3477228581905365
1593681408.9920664,147676,0.16539034247398376
1593681605.209437,147757,0.14720843732357025
1593681829.2035701,148057,0.10860952734947205
1593682281.0064726,148657,0.11706079542636871
1593682416.5155537,148837,0.1425827145576477
1593682461.7920082,148897,0.13262522220611572
1593682567.846779,149037,0.19716127216815948
1593682718.6031332,149237,0.1416434943675995
1593682763.709418,149297,0.16875895857810974
1593682838.7281737,149397,0.13520431518554688
1593682988.9518363,149597,0.1255449652671814
1593683349.4481063,150077,0.11211010813713074
1593683484.0683417,150257,0.19640769064426422
1593683769.3934746,150637,0.1765369474887848
1593684025.3737187,150977,0.19668132066726685
1593684762.03442,151957,0.15556059777736664
1593684957.499247,152217,0.16444478929042816
1593685002.73295,152277,0.19089311361312866
1593685468.6414807,152897,0.21012073755264282
1593685483.4995208,152917,0.20344510674476624
1593685738.3074598,153257,0.14906243979930878
1593685888.3834147,153457,0.12200025469064713
1593685963.0969145,153557,0.0958564504981041
1593686128.7035334,153777,0.1116035133600235
1593686219.3111835,153897,0.14050228893756866
1593686324.7257206,154037,0.10455243289470673
1593686595.167443,154397,0.15015798807144165
1593686670.9533138,154497,0.20621150732040405
1593686745.642387,154597,0.24315127730369568
1593687016.3683364,154957,0.10248717665672302
1593687181.7272084,155177,0.1286981999874115
1593687226.9352398,155237,0.24922695755958557
1593687527.6075816,155637,0.10358595848083496
1593687647.8087976,155797,0.10268771648406982
1593687798.0500522,155997,0.125609889626503
1593687977.87063,156237,0.19187797605991364
1593688460.0759134,156698,0.16449782252311707
1593688535.0844285,156798,0.13992680609226227
1593689451.2569597,158018,0.14096909761428833
1593689466.3254745,158038,0.18372979760169983
1593689526.5765786,158118,0.13570113480091095
1593689948.6989741,158678,0.23171167075634003
1593690596.9532816,159538,0.1963152289390564
1593690717.4707,159698,0.19022002816200256
1593690838.182681,159858,0.11212987452745438
1593690853.207514,159878,0.17184776067733765
1593691366.6235747,160558,0.21925383806228638
1593691532.399516,160778,0.2078995406627655
1593691713.9426503,161018,0.2030445635318756
1593691759.2355518,161078,0.11051509529352188
1593691970.5538898,161358,0.146761953830719
1593692874.990744,162558,0.1987123191356659
1593693237.6800253,163038,0.19748134911060333
1593693342.9743896,163178,0.12480607628822327
1593693690.5750198,163638,0.11092633008956909
1593693750.8009362,163718,0.19376972317695618
1593693961.9631693,163998,0.0920901745557785
1593694218.4975433,164338,0.20445166528224945
1593694309.3306582,164458,0.18189340829849243
1593695080.9639108,165299,0.12013225257396698
1593695321.471267,165619,0.23273330926895142
1593695487.3545938,165839,0.09109904617071152
1593695623.7735949,166019,0.15189909934997559
1593695744.9624736,166179,0.16399040818214417
1593696048.40727,166579,0.15077291429042816
1593696078.6353934,166619,0.13844482600688934
1593696124.1221356,166679,0.15400201082229614
1593696154.5980325,166719,0.10392941534519196
1593696245.6442938,166839,0.1413547545671463
1593696427.3619668,167079,0.1031670868396759
1593696548.6686678,167239,0.12352319061756134
1593696594.3097942,167299,0.26855650544166565
1593696670.4952486,167399,0.06967662274837494
1593696776.871426,167539,0.16270793974399567
1593696807.3973067,167579,0.12570154666900635
1593697581.586946,168599,0.22658571600914001
1593697749.2155519,168819,0.14478065073490143
1593697871.2938478,168979,0.16815918684005737
1593698175.4798417,169379,0.13719558715820312
1593698190.6109638,169399,0.21223914623260498
1593698221.3898528,169439,0.1325874775648117
1593698434.2305984,169719,0.18159595131874084
1593698495.0184267,169799,0.2330133467912674
1593698632.251548,169979,0.1981087476015091
1593698647.4966981,169999,0.10141903907060623
1593698723.4962585,170099,0.1738349050283432
1593698783.4802995,170179,0.08505286276340485
1593698798.599191,170199,0.23749515414237976
1593699026.8092523,170499,0.2601250112056732
1593699497.5159836,171119,0.2185741364955902
1593699678.8926125,171359,0.11762930452823639
1593699785.0092852,171499,0.11620542407035828
1593699860.3952565,171599,0.19664934277534485
1593700074.0972004,171879,0.12427367269992828
1593700220.7403011,172059,0.1541830152273178
1593700485.2056546,172359,0.12302562594413757
1593700679.8306456,172579,0.24189981818199158
1593700803.3493211,172719,0.11122246831655502
1593700821.2823753,172739,0.16476783156394958
1593700978.9103525,172919,0.10739657282829285
1593701674.5524762,173679,0.16204774379730225
1593701991.5775647,173840,0.1654442995786667
1593702010.0493267,173860,0.18630307912826538
1593702084.0058768,173940,0.17174236476421356
1593702677.3731704,174580,0.22665464878082275
1593703400.487035,175520,0.13487957417964935
1593703461.2963755,175600,0.06791511178016663
1593703735.1198,175960,0.08233848959207535
1593703811.6101947,176060,0.18564876914024353
1593704084.772453,176420,0.13191741704940796
1593704130.7620022,176480,0.1186850294470787
1593704449.7562218,176900,0.12977150082588196
1593704617.2130766,177120,0.17624662816524506
1593704829.9264104,177400,0.09699796140193939
1593704981.1682627,177600,0.18086810410022736
1593705087.707608,177740,0.1472209393978119
1593705345.7447917,178080,0.10411328822374344
1593705375.9046612,178120,0.12339627742767334
1593705421.3385773,178180,0.1714857816696167
1593705740.236612,178600,0.14801359176635742
1593705770.9810352,178640,0.12839984893798828
1593705847.0840406,178740,0.17562343180179596
1593706014.3161116,178960,0.10839523375034332
1593706135.8194764,179120,0.16742223501205444
1593706196.5785367,179200,0.14166343212127686
1593706455.081166,179540,0.16180971264839172
1593706728.0633516,179900,0.2071358561515808
1593706819.3868551,180020,0.21396197378635406
1593706895.390403,180120,0.1212490051984787
1593706971.5555987,180220,0.21062521636486053
1593707243.797893,180580,0.10057462751865387
1593707258.7507136,180600,0.08419494330883026
1593707667.9865634,181140,0.16513292491436005
1593707789.4573274,181300,0.1317710131406784
1593707940.7764525,181500,0.13042926788330078
1593708107.39154,181720,0.27647334337234497
1593708427.1493669,182140,0.11510689556598663
1593708837.9003701,182501,0.12952083349227905
1593709322.078548,183141,0.16390913724899292
1593709337.4300058,183161,0.24683596193790436
1593709427.6603818,183281,0.17974314093589783
1593710217.144129,184321,0.1939416080713272
1593710247.4956443,184361,0.11752679944038391
1593710398.6577582,184561,0.10800151526927948
1593710505.1267984,184701,0.15968474745750427
1593710914.5751936,185241,0.17344820499420166
1593711231.475391,185661,0.11675240099430084
1593711383.463848,185861,0.141213521361351
1593711625.476923,186181,0.18931742012500763
1593711655.9806316,186221,0.12411598116159439
1593711761.6304226,186361,0.14557991921901703
1593712246.470701,187001,0.1864667683839798
1593712322.3614748,187101,0.0787624716758728
1593712487.901122,187321,0.10580474138259888
1593712563.7295527,187421,0.21491140127182007
1593713213.35873,188281,0.20216397941112518
1593713258.8522775,188341,0.07330413162708282
1593713561.7430356,188741,0.17817029356956482
1593713652.6481879,188861,0.1442486047744751
1593713667.5823326,188881,0.09370559453964233
1593714061.1364524,189401,0.14888283610343933
1593714167.8631222,189541,0.145870640873909
1593715106.1210706,190781,0.09505557268857956
1593715121.2368197,190801,0.14416781067848206
1593715257.553913,190981,0.07484528422355652
1593715363.1759017,191121,0.13897505402565002
1593715546.0273824,191182,0.2127031534910202
1593715651.5091822,191322,0.15202808380126953
1593715696.37335,191382,0.1244477704167366
1593716028.779555,191822,0.23986011743545532
1593716195.1376276,192042,0.07469318807125092
1593716361.2749562,192262,0.14273306727409363
1593716512.378812,192462,0.17388379573822021
1593716542.314188,192502,0.09963802993297577
1593716557.5112555,192522,0.14305934309959412
1593716603.2082667,192582,0.06046199053525925
1593716966.2925317,193062,0.09696529805660248
1593717042.0498211,193162,0.2400522232055664
1593717057.205256,193182,0.16744530200958252
1593717117.3021133,193262,0.06779331713914871
1593717405.688164,193642,0.1328238695859909
1593717556.938847,193842,0.1585056185722351
1593717677.8320966,194002,0.08062773197889328
1593717859.6806371,194242,0.18894147872924805
1593718465.4054005,195042,0.1553405225276947
1593718601.8098557,195222,0.1394064873456955
1593718616.970761,195242,0.11417324095964432
1593718736.983098,195402,0.13740897178649902
1593718872.8282385,195582,0.19845813512802124
1593719402.425844,196282,0.13316908478736877
1593719825.9454231,196842,0.10162095725536346
1593719871.5062876,196902,0.10747995227575302
1593720054.326789,197142,0.16453391313552856
1593720478.5296717,197702,0.26022887229919434
1593720841.304186,198182,0.10735531151294708
1593720993.1322393,198382,0.14890463650226593
1593721826.7392483,199482,0.12119496613740921
1593722021.5405362,199742,0.1553531289100647
1593722325.2107253,199963,0.2578219175338745
1593722597.7814121,200323,0.16982319951057434
1593722674.0740864,200423,0.14515501260757446
1593723144.45937,201043,0.11101993918418884
1593723220.4066231,201143,0.17110443115234375
1593723235.4743261,201163,0.19731014966964722
1593723266.071156,201203,0.153277188539505
1593723448.5201592,201443,0.14185601472854614
1593723478.702484,201483,0.13577647507190704
1593723659.731788,201723,0.10304689407348633
1593723811.7366846,201923,0.13686764240264893
1593724008.701892,202183,0.09615206718444824
1593724084.5234234,202283,0.1890716850757599
1593724099.6155193,202303,0.13502424955368042
1593724326.0564156,202603,0.14278358221054077
1593724417.3173409,202723,0.08594992011785507
1593724569.6328082,202923,0.11845524609088898
1593724932.2888846,203403,0.32312124967575073
1593725189.340404,203743,0.15365083515644073
1593725521.416121,204183,0.13092675805091858
1593725990.7533753,204803,0.13474084436893463
1593726096.799188,204943,0.16798675060272217
1593726141.9278011,205003,0.23193056881427765
1593726262.8475668,205163,0.20867085456848145
1593726505.2071395,205483,0.10974204540252686
1593726565.6903071,205563,0.14749029278755188
1593726641.596587,205663,0.19623741507530212
1593726671.8527887,205703,0.18422049283981323
1593726701.9056113,205743,0.13499712944030762
1593726747.2939916,205803,0.18198835849761963
1593727277.052664,206503,0.09764692187309265
1593727383.0960855,206643,0.1040017157793045
1593727624.7139134,206963,0.21139484643936157
1593727929.1100557,207363,0.1453644037246704
1593728353.0218327,207923,0.10351698100566864
1593728383.071226,207963,0.12092074006795883
1593728398.3321393,207983,0.2517569661140442
1593728429.0506535,208023,0.15836210548877716
1593728520.1179042,208143,0.11327856779098511
1593728657.0270326,208323,0.11489461362361908
1593728747.842343,208443,0.11475907266139984
1593728961.7634451,208544,0.14398659765720367
1593729399.6297421,209124,0.17560383677482605
1593729612.2353878,209404,0.07224060595035553
1593729779.6671236,209624,0.09396374970674515
1593729931.0956066,209824,0.1621239334344864
1593729990.8121161,209904,0.11804209649562836
1593730005.9899035,209924,0.1922379732131958
1593730430.2624,210484,0.09396058320999146
1593730567.0860786,210664,0.11931577324867249
1593730688.596423,210824,0.09859602153301239
1593730916.291874,211124,0.12119483202695847
1593730931.2999058,211144,0.11816330999135971
1593731112.9711967,211384,0.12714999914169312
1593731582.9197607,212004,0.17060326039791107
1593731719.370001,212184,0.15900520980358124
1593731916.387776,212444,0.1771431863307953
1593731962.3037894,212504,0.13375334441661835
1593731977.5710318,212524,0.16394561529159546
1593732053.3611684,212624,0.2619493901729584
1593732189.7183354,212804,0.11104731261730194
1593732311.3729124,212964,0.16836237907409668
1593732417.1322427,213104,0.1826268434524536
1593732432.1270149,213124,0.2220495343208313
1593732690.259398,213464,0.11925767362117767
1593733143.9724863,214064,0.08097377419471741
1593733295.4293258,214264,0.15063539147377014
1593733856.6971533,215004,0.1486961394548416
1593733992.9031405,215184,0.15234480798244476
1593734007.9455857,215204,0.10966100543737411
1593734098.99687,215324,0.15136337280273438
1593734341.6449618,215644,0.1332288682460785
1593734447.9498188,215784,0.14958778023719788
1593734872.1222136,216344,0.13253560662269592
1593734887.1576385,216364,0.13440683484077454
1593735023.0991132,216544,0.08414827287197113
1593735099.2001247,216644,0.17124810814857483
1593735265.9853394,216864,0.18889927864074707
1593735401.587847,217044,0.1055372878909111
1593735752.9152262,217325,0.0689726248383522
1593735918.6973495,217545,0.11438482254743576
1593736326.426732,218085,0.13732141256332397
1593736371.8764844,218145,0.34971630573272705
1593736508.2046294,218325,0.11332989484071732
1593736887.2072618,218825,0.10370050370693207
1593736947.3200388,218905,0.1691073477268219
1593737082.7275462,219085,0.25357359647750854
1593737294.7102027,219365,0.13652241230010986
1593737386.066675,219485,0.145889014005661
1593737416.2907665,219525,0.14866189658641815
1593737931.066161,220205,0.13885930180549622
1593738022.231575,220325,0.07994277030229568
1593738112.8957367,220445,0.1265692561864853
1593738143.1909792,220485,0.17783601582050323
1593738158.1114085,220505,0.16577503085136414
1593738309.28522,220705,0.1852821558713913
1593738385.123584,220805,0.15681672096252441
1593738597.091118,221085,0.1548689901828766
1593738733.168356,221265,0.23664940893650055
1593738975.8627806,221585,0.2207239866256714
1593739354.0763822,222085,0.1957722306251526
1593739641.9633076,222465,0.18050725758075714
1593739778.3704858,222645,0.18693652749061584
1593740050.908509,223005,0.09874218702316284
1593740323.3713524,223365,0.11252735555171967
1593740459.5455878,223545,0.1578582376241684
1593740806.981892,224005,0.1152828112244606
1593740837.5297296,224045,0.11040681600570679
1593740852.619361,224065,0.1484948843717575
1593741626.316504,225085,0.09377588331699371
1593741747.818842,225245,0.10045747458934784
1593741793.0267427,225305,0.13031882047653198
1593741929.682036,225485,0.17220455408096313
1593742187.4370077,225825,0.16365084052085876
1593742642.513178,226246,0.1854400336742401
1593742869.04688,226546,0.2227645069360733
1593743111.5656776,226866,0.09209580719470978
1593743414.190513,227266,0.08029506355524063
1593743520.6113992,227406,0.16920205950737
1593743627.3033485,227546,0.21945925056934357
1593743703.3894134,227646,0.16257373988628387
1593744172.9782646,228266,0.11270292848348618
1593744294.2285852,228426,0.20027828216552734
1593744324.5277576,228466,0.12226563692092896
1593744838.4623928,229146,0.14491374790668488
1593744883.5057387,229206,0.07481243461370468
1593745095.7823274,229486,0.09136173129081726
1593745126.1618974,229526,0.12928378582000732
1593745141.373724,229546,0.1145511195063591
1593745307.7567332,229766,0.11649604141712189
1593745398.6832857,229886,0.1186191588640213
1593745821.4373188,230446,0.17269589006900787
1593745867.3181198,230506,0.13636299967765808
1593745882.4344692,230526,0.21736550331115723
1593745972.820106,230646,0.12460994720458984
1593746003.0316849,230686,0.10810790956020355
1593746259.6575727,231026,0.10273388773202896
1593746379.8008392,231186,0.12332475930452347
1593746515.50123,231366,0.13894563913345337
1593746740.8016047,231666,0.27272751927375793
1593746980.7432792,231986,0.16151870787143707
1593747567.8417654,232766,0.17877551913261414
1593747748.3334835,233006,0.09503437578678131
1593747778.7856882,233046,0.10461603105068207
1593747928.8820026,233246,0.12059345841407776
1593748094.1484718,233466,0.11531521379947662
1593748199.6027877,233606,0.11491365730762482
1593748304.9549556,233746,0.1081806868314743
1593748335.0026994,233786,0.0888919085264206
1593748591.1463501,234126,0.15737409889698029
1593748878.3209977,234506,0.1630820482969284
1593749555.3159308,235227,0.15439866483211517
1593749706.0453887,235427,0.1576928198337555
1593749961.3582387,235767,0.0909375250339508
1593750051.5325162,235887,0.15038791298866272
1593750187.321839,236067,0.13793738186359406
1593750638.1776333,236667,0.10855530202388763
1593750985.593537,237127,0.148467555642128
1593751000.6009033,237147,0.07598607242107391
1593751272.6453037,237507,0.09515665471553802
1593751694.2730308,238067,0.14096231758594513
1593751769.367611,238167,0.15237046778202057
1593751965.6224933,238427,0.17010752856731415
1593751980.5838668,238447,0.1663333922624588
1593752176.0338116,238707,0.126078262925148
1593752296.6708977,238867,0.14839093387126923
1593752371.6080804,238967,0.14719796180725098
1593752401.3182056,239007,0.13025632500648499
1593752416.5135703,239027,0.1396772861480713
1593752717.8430057,239427,0.1714136004447937
1593752792.9576628,239527,0.17907151579856873
1593752973.944067,239767,0.1381239891052246
1593753003.9504194,239807,0.11989126354455948
1593753154.937184,240007,0.16369162499904633
1593753230.1747842,240107,0.07308190315961838
1593753335.8481014,240247,0.22401933372020721
1593753561.474358,240547,0.27106231451034546
1593753621.9043436,240627,0.09228867292404175
1593753802.6534467,240867,0.15827368199825287
1593754329.6652024,241567,0.1298733353614807
1593754465.1563227,241747,0.20026075839996338
1593754540.6493962,241847,0.12495970726013184
1593755187.594634,242707,0.1502941995859146
1593755262.7014418,242807,0.15859785676002502
1593755398.165452,242987,0.08868420124053955
1593755488.7439313,243107,0.236314058303833
1593755793.8086162,243328,0.16413065791130066
1593755853.4107697,243408,0.11887149512767792
1593756093.74217,243728,0.08756329864263535
1593756289.586486,243988,0.14559605717658997
1593756590.2272668,244388,0.2936699390411377
1593756725.9720907,244568,0.13492918014526367
1593756846.609573,244728,0.10017339885234833
1593757148.0343697,245128,0.12140859663486481
1593757389.690863,245448,0.15523746609687805
1593757691.1120062,245848,0.20348262786865234
1593757735.949293,245908,0.13163486123085022
1593757976.7324078,246228,0.13640642166137695
1593758186.9859445,246508,0.19331403076648712
1593758217.0370357,246548,0.13305382430553436
1593758383.0802813,246768,0.06398262083530426
1593759286.8511505,247968,0.12072408944368362
1593759423.1368954,248148,0.19054868817329407
1593759437.9867592,248168,0.09032971411943436
1593759889.8729558,248768,0.12438516318798065
1593760176.8490727,249148,0.1749720573425293
1593760222.002419,249208,0.21747204661369324
1593760553.3785431,249648,0.15939128398895264
1593761111.5740228,250388,0.15453378856182098
1593761217.2283332,250528,0.13559353351593018
1593761532.3030725,250948,0.1522234082221985
1593761622.899292,251068,0.0886596217751503
1593761652.7562873,251108,0.13030387461185455
1593761969.845479,251528,0.12219105660915375
1593762300.461946,251968,0.1305769979953766
1593762872.8677294,252549,0.0839410275220871
1593763354.0375574,253189,0.14428603649139404
1593763564.728791,253469,0.12537521123886108
1593763760.620639,253729,0.12197805941104889
1593763805.461263,253789,0.09502832591533661
1593763986.179773,254029,0.20869898796081543
1593764256.7295423,254389,0.15041878819465637
1593764875.244972,255209,0.1791735291481018
1593765116.5159588,255529,0.07109689712524414
1593765583.2335773,256149,0.08457832038402557
1593765704.003156,256309,0.16995450854301453
1593766021.0405126,256729,0.08461219072341919
1593766397.986582,257229,0.17217841744422913
1593766473.154368,257329,0.1085362434387207
1593766669.3952591,257589,0.2351599484682083
1593766864.9343715,257849,0.12567684054374695
1593766954.9737792,257969,0.21362096071243286
1593767000.4241307,258029,0.23547621071338654
1593767450.8245826,258629,0.1635274887084961
1593767586.5828822,258809,0.1392783522605896
1593767601.8214757,258829,0.12600678205490112
1593767676.6824486,258929,0.15542949736118317
1593767751.8281984,259029,0.09444624930620193
1593767886.008609,259209,0.12729474902153015
1593767901.1042693,259229,0.21388785541057587
1593768353.0873623,259829,0.1483098566532135
1593768549.2420514,260089,0.21732863783836365
1593768638.9367607,260209,0.06821534037590027
1593768774.1962423,260389,0.10170964896678925
1593768985.2935603,260669,0.20341841876506805


==> figures/figure_ablation/data/run-run_20200701_DispNet_DispNet_1-tag-run_20200701_DispNet.csv <==
Wall time,Step,Value
1593568410.6839352,380,1.761764645576477
1593568761.927398,860,1.44916570186615
1593568805.9663467,920,1.7292884588241577
1593568968.1483126,1140,1.5741596221923828
1593569190.4679408,1440,1.0681273937225342
1593569234.705259,1500,2.2349658012390137
1593569532.3214078,1900,1.761768102645874
1593570440.4744723,3120,1.8859943151474
1593570485.008599,3180,1.3765605688095093
1593570619.3346586,3360,1.2908942699432373
1593571541.8582199,4600,1.0605725049972534
1593571616.7043355,4700,1.0760412216186523
1593571930.4598408,5120,1.1702126264572144
1593572005.073174,5220,1.585483431816101
1593572109.5686488,5360,1.270509958267212
1593572198.7462242,5480,1.7242202758789062
1593572720.9666586,6180,1.4806934595108032
1593572750.907405,6220,1.873196005821228
1593572869.7758012,6380,1.3187204599380493
1593573303.156495,6960,0.7796659469604492
1593573601.570168,7360,1.0249285697937012
1593574408.1700017,8440,1.1003923416137695
1593574423.0858915,8460,1.3663785457611084
1593574860.123217,8861,1.0460463762283325
1593574904.467111,8921,0.9350894689559937
1593575128.5255232,9221,1.0647878646850586
1593575173.213735,9281,0.8043874502182007
1593575188.1478279,9301,1.7356059551239014
1593575338.206917,9501,1.1165376901626587
1593576264.7712345,10741,0.9726911783218384
1593576668.7488947,11281,1.5939483642578125
1593576907.2401419,11601,1.4664463996887207
1593577012.2136312,11741,0.7951822876930237
1593577027.0872877,11761,1.503976583480835
1593577520.9997954,12421,1.0178850889205933
1593577730.6980226,12701,0.9226254224777222
1593577850.1333346,12861,1.1699509620666504
1593577879.8606107,12901,0.7350465059280396
1593577925.1205246,12961,0.9375571012496948
1593577955.1406927,13001,1.343369722366333
1593578134.938597,13241,1.0243713855743408
1593578284.1913655,13441,0.9188928604125977
1593578926.7875457,14301,1.0991904735565186
1593579046.2416291,14461,0.6495239734649658
1593579166.0031826,14621,1.4334120750427246
1593579494.0695322,15061,0.667692244052887
1593579554.1154613,15141,0.8262200355529785
1593579688.4442127,15321,1.2236275672912598
1593579748.1278996,15401,1.5841795206069946
1593579777.970444,15441,1.3985087871551514
1593579986.396357,15721,0.4234022796154022
1593580016.1599863,15761,1.548025131225586
1593580091.097243,15861,0.828823983669281
1593580121.0631578,15901,0.8060728311538696
1593580240.4695432,16061,1.229302167892456
1593580329.8361537,16181,0.7044565677642822
1593580344.9528146,16201,0.7742296457290649
1593580749.2145398,16741,1.1976534128189087
1593581947.1445627,18162,0.9748765826225281
1593581977.0756178,18202,1.1730735301971436
1593582471.5326161,18862,1.477789282798767
1593582516.4603593,18922,0.9852104187011719
1593582770.2032971,19262,0.9142880439758301
1593582905.3059018,19442,0.9286618232727051
1593582920.0835655,19462,1.1307053565979004
1593583009.7727349,19582,0.3800913989543915
1593583025.0825984,19602,1.1505461931228638
1593583099.9743161,19702,1.4709250926971436
1593583370.3720577,20062,0.7001726031303406
1593583414.9573834,20122,1.112007975578308
1593583549.0688784,20302,1.016723871231079
1593584282.9099493,21282,1.549552083015442
1593584328.2561202,21342,1.0451430082321167
1593584418.2395453,21462,1.3329675197601318
1593584508.12517,21582,1.5101159811019897
1593584583.002446,21682,0.8538181185722351
1593584732.945926,21882,0.5596564412117004
1593584822.892786,22002,0.8729487657546997
1593584898.326055,22102,0.7902036309242249
1593585676.9995327,23142,0.7887462973594666
1593585751.631299,23242,1.0906020402908325
1593585766.587847,23262,1.0580451488494873
1593586035.6949544,23622,1.4698848724365234
1593586230.3661442,23882,2.1377243995666504
1593586425.0349855,24142,1.225518822669983
1593586995.4396307,24902,0.9339652061462402
1593587251.1202857,25242,1.3928580284118652
1593587550.044555,25642,1.8762128353118896
1593587640.121381,25762,1.207646369934082
1593587745.3581803,25902,0.4475024938583374
1593588214.6297226,26343,1.5575913190841675
1593588259.7909849,26403,1.402394413948059
1593588425.301455,26623,0.6538553833961487
1593588470.13822,26683,0.45655009150505066
1593588515.2437105,26743,0.8207893371582031
1593588530.1688478,26763,1.5229380130767822
1593589251.7034702,27723,0.9964574575424194
1593589341.8245308,27843,0.7813619375228882
1593589356.6877146,27863,0.687512993812561
1593589688.680192,28303,1.4233920574188232
1593589869.6301415,28543,0.8513480424880981
1593590020.5772505,28743,0.6883788108825684
1593590471.8293386,29343,0.8221127390861511
1593590637.1859934,29563,1.7094569206237793
1593590757.1654527,29723,0.6685992479324341
1593590847.846788,29843,1.4705538749694824
1593591329.699429,30483,1.2005324363708496
1593591389.8673456,30563,1.042007565498352
1593591766.70836,31063,0.6586837768554688
1593592007.067756,31383,0.9484667181968689
1593592022.333078,31403,0.8969642519950867
1593592247.6360643,31703,0.930131196975708
1593592308.0726008,31783,1.4778690338134766
1593592564.5031288,32123,1.147803783416748
1593593091.7418804,32823,1.9410984516143799
1593593211.8925474,32983,0.3922710418701172
1593593512.3992438,33383,1.0486266613006592
1593593723.111189,33663,1.8597044944763184
1593593858.6269624,33843,0.8133445978164673
1593593948.5643065,33963,0.7023327350616455
1593593978.5040126,34003,0.8972556591033936
1593594023.350105,34063,1.532707929611206
1593594129.3817892,34203,1.1208394765853882
1593594265.0015647,34383,1.4166481494903564
1593594475.0455492,34663,1.0306894779205322
1593594504.89844,34703,0.8910155296325684
1593594685.9716,34764,0.6973235011100769
1593594805.2858083,34924,0.7237390279769897
1593594820.4311476,34944,0.5768206715583801
1593595257.0558717,35524,1.3997302055358887
1593595347.1909404,35644,1.2624609470367432
1593595706.8689284,36124,0.8328626155853271
1593596022.1507156,36544,0.6140025854110718
1593596232.1825705,36824,0.8519911766052246
1593596292.315302,36904,1.2316465377807617
1593596427.6145124,37084,0.8052622079849243
1593596623.0340557,37344,2.8693697452545166
1593596668.1772966,37404,0.9993618726730347
1593596758.4591157,37524,0.8041742444038391
1593596788.5210009,37564,1.1337337493896484
1593597390.1633196,38364,1.2248238325119019
1593597645.2675014,38704,1.1111267805099487
1593597795.6881635,38904,1.0139362812042236
1593597840.928206,38964,0.7957634329795837
1593598141.0904818,39364,0.8258746266365051
1593598351.5588715,39644,1.016160488128662
1593598381.5476766,39684,1.3917746543884277
1593598652.0187454,40044,0.8989464640617371
1593598712.0041716,40124,0.5031940340995789
1593598832.2210686,40284,1.736994743347168
1593599088.829672,40624,1.0048831701278687
1593599179.7404633,40744,0.8330178260803223
1593599541.6058278,41224,1.3698903322219849
1593599737.1466625,41484,1.3238084316253662
1593599781.8698657,41544,2.2716736793518066
1593599796.8953125,41564,1.1306562423706055
1593599917.8669038,41724,0.8650056719779968
1593599977.952843,41804,1.1267600059509277
1593600083.011277,41944,1.6186861991882324
1593600309.0316222,42244,1.463474988937378
1593600819.3453376,42924,0.664262592792511
1593600879.6552117,43004,2.0473217964172363
1593600985.0625393,43144,0.791775107383728
1593601120.3413582,43324,1.8115339279174805
1593601586.3867998,43765,1.5473967790603638
1593601647.0325594,43845,1.6735117435455322
1593601767.8310523,44005,1.6571533679962158
1593601888.3443084,44165,0.5311755537986755
1593601948.7739682,44245,0.5445653200149536
1593602249.6604326,44645,0.7818967700004578
1593602325.337055,44745,0.8215265870094299
1593602340.4057956,44765,0.6824610829353333
1593602370.7422993,44805,0.5623968839645386
1593602416.2294388,44865,0.7428905963897705
1593602596.4775283,45105,0.7594988346099854
1593602641.6088421,45165,0.9191150665283203
1593602716.4543488,45265,1.2271920442581177
1593603001.5485647,45645,0.8827903270721436
1593603241.6589875,45965,0.9598573446273804
1593603391.9937298,46165,0.6826375126838684
1593603573.234824,46405,1.1938360929489136
1593603964.7001064,46925,0.8321885466575623
1593604100.1644971,47105,1.0176442861557007
1593604626.2143962,47805,0.8894733190536499
1593604640.9395611,47825,0.863275408744812
1593604670.928788,47865,0.9446806907653809
1593605329.8558922,48745,1.1697492599487305
1593605449.8985949,48905,1.002915382385254
1593605585.4235642,49085,1.0295798778533936
1593605615.8826082,49125,0.7586402893066406
1593605691.38961,49225,1.1645809412002563
1593606067.2779915,49725,1.0518925189971924
1593606082.1712215,49745,0.6291822195053101
1593606232.850128,49945,1.5600917339324951
1593606262.5672429,49985,0.7986054420471191
1593606337.8457592,50085,1.017348289489746
1593606548.064172,50365,1.1205898523330688
1593606638.3117144,50485,1.2419660091400146
1593606773.1112988,50665,0.9832891821861267
1593606997.4046907,50965,0.8907784223556519
1593607057.5140545,51045,0.7445277571678162
1593607087.408485,51085,1.2643566131591797
1593607462.3451893,51585,0.5280807018280029
1593607793.1604373,52025,0.5881379246711731
1593608019.2330048,52146,0.7535864114761353
1593608272.1983497,52486,0.9121574759483337
1593608362.0409167,52606,0.865175724029541
1593608750.5333035,53126,1.1050528287887573
1593609095.2199283,53586,1.1129543781280518
1593609199.974855,53726,0.8753023147583008
1593609275.1498232,53826,1.086225986480713
1593609469.5683851,54086,1.5664865970611572
1593609574.6726213,54226,0.6144587993621826
1593609801.0438297,54526,0.7360515594482422
1593610027.8895786,54826,0.6206395626068115
1593610239.9485154,55106,0.7170758247375488
1593610768.9867516,55806,1.054818868637085
1593610784.1405265,55826,1.3076186180114746
1593610799.3979151,55846,1.1519204378128052
1593612023.4771879,57466,1.4829230308532715
1593612159.7063293,57646,0.7010935544967651
1593612296.141054,57826,0.866599440574646
1593612387.0336926,57946,0.9969026446342468
1593612751.027535,58426,1.0539989471435547
1593613460.5286672,59366,1.4735965728759766
1593613581.8831258,59526,0.9962767362594604
1593613929.0303345,59986,2.2647762298583984
1593614125.0778666,60246,0.8781083226203918
1593614366.7176147,60566,2.7673110961914062
1593614412.2490642,60626,0.7156938314437866
1593614532.917719,60786,0.7521347999572754
1593614717.6311698,60847,1.0949156284332275
1593615078.5854597,61327,1.2794151306152344
1593615139.5355303,61407,0.631253182888031
1593615595.2099843,62007,0.9831913709640503
1593615942.2959442,62467,1.5492784976959229
1593616168.3610604,62767,1.0616401433944702
1593616441.0481312,63127,1.264256238937378
1593616531.5015905,63247,0.8873392343521118
1593616772.6252172,63567,1.1419693231582642
1593617044.7130954,63927,1.126786470413208
1593617059.6434498,63947,0.8558471202850342
1593617574.5349038,64627,1.2976059913635254
1593617725.7093394,64827,0.643734872341156
1593617770.6463444,64887,1.3223226070404053
1593617785.7355468,64907,0.5542532205581665
1593617815.9112663,64947,0.6743289828300476
1593617831.0652332,64967,0.8561094403266907
1593618210.017272,65467,0.6930393576622009
1593618709.2473066,66127,0.9043004512786865
1593619055.8260462,66587,0.6617318391799927
1593619312.7995028,66927,0.7790296077728271
1593619781.4240081,67547,0.8797768354415894
1593620189.2690065,68087,1.237197995185852
1593620264.718535,68187,1.072005271911621
1593620596.2262983,68627,0.4534359574317932
1593620883.534475,69007,1.3306372165679932
1593620913.9518158,69047,0.7462176084518433
1593621019.4271693,69187,0.40060651302337646
1593621110.0204153,69307,0.8271918296813965
1593621490.130789,69628,0.9632794857025146
1593621745.6265101,69968,0.9503527879714966
1593621926.821704,70208,0.5801599025726318
1593621972.4155512,70268,0.8412508964538574
1593622349.9851744,70768,1.0759673118591309
1593622743.7851171,71288,0.7492548227310181
1593623000.0923636,71628,0.6016764044761658
1593623303.510278,72028,0.857360303401947
1593623575.485058,72388,0.35107412934303284
1593623605.8525634,72428,1.1749320030212402
1593623636.0883524,72468,1.0687013864517212
1593623725.8388362,72588,1.3965528011322021
1593624150.2171197,73148,1.0784516334533691
1593624361.6718676,73428,0.9282082319259644
1593625209.7376938,74548,0.6864557266235352
1593625270.264266,74628,1.2426782846450806
1593625391.3105533,74788,0.7995879650115967
1593625436.5587776,74848,0.8250126838684082
1593625905.8786404,75468,1.0499699115753174
1593626027.1112537,75628,1.0802921056747437
1593626222.9949222,75888,1.0548679828643799
1593626298.6586316,75988,1.0753995180130005
1593626541.158362,76308,1.094510793685913
1593626616.6013849,76408,1.2206449508666992
1593626646.80959,76448,0.7959038019180298
1593626798.362374,76648,0.9937845468521118
1593626859.095383,76728,0.6667981147766113
1593627297.7173786,77308,0.921241819858551
1593627373.217522,77408,0.9422145485877991
1593627479.005107,77548,0.8342541456222534
1593628400.9209785,78589,0.5592050552368164
1593628506.609542,78729,0.6017589569091797
1593628567.227307,78809,0.9631584882736206
1593628733.5076928,79029,1.7641817331314087
1593628824.276067,79149,0.8079524040222168
1593628915.0828326,79269,1.0152256488800049
1593629248.900903,79709,1.1764600276947021
1593629492.0900297,80029,0.6326736211776733
1593629628.028047,80209,0.7930713295936584
1593629643.173265,80229,0.3279799222946167
1593629824.6157255,80469,0.8959972858428955
1593629990.2941663,80689,0.6623415350914001
1593630035.848746,80749,1.269357681274414
1593630899.6168888,81889,1.571211576461792
1593630975.3190098,81989,0.7031764984130859
1593630990.449589,82009,0.9963763952255249
1593631141.2144735,82209,0.8236438632011414
1593632244.7948337,83669,0.873727560043335
1593632410.648471,83889,0.7190765738487244
1593632425.7160554,83909,0.49362891912460327
1593632455.8441315,83949,1.3526923656463623
1593632532.1449213,84049,0.8279353380203247
1593632547.3274012,84069,0.735695481300354
1593632924.0909235,84569,0.8103827238082886
1593632999.6504657,84669,1.071474552154541
1593633044.5965753,84729,0.9676275253295898
1593633165.3272269,84889,0.6795881986618042
1593633467.8016095,85289,1.0579869747161865
1593633513.12496,85349,1.4907763004302979
1593633528.319529,85369,0.779649019241333
1593633755.4297774,85669,0.5291182994842529
1593633996.4313278,85989,0.9324871897697449
1593634087.4053936,86109,0.9268801808357239
1593634283.0697725,86369,1.24290132522583
1593634313.3335545,86409,0.9288768768310547
1593634510.5660238,86669,0.6605818271636963
1593634677.4199193,86889,1.035150170326233
1593635207.9159951,87410,0.8736462593078613
1593635344.483006,87590,0.6331888437271118
1593635571.6040661,87890,0.7882802486419678
1593635677.3197637,88030,0.8099268674850464
1593635768.1979373,88150,0.7710060477256775
1593635828.8669531,88230,0.827892005443573
1593636132.5677001,88630,0.8120406270027161
1593636177.9602196,88690,0.5367065668106079
1593636812.8918812,89530,0.7502528429031372
1593637069.9310935,89870,0.827037513256073
1593637327.6798477,90210,0.9343901872634888
1593637342.6427078,90230,0.4542052149772644
1593637645.8338742,90630,0.7820602059364319
1593637691.343453,90690,1.4524834156036377
1593637828.3550236,90870,0.7701468467712402
1593637995.0338798,91090,2.4215097427368164
1593638373.3870676,91590,0.7516480088233948
1593638418.9401069,91650,0.9611613750457764
1593638631.4130588,91930,1.1164942979812622
1593638661.2439802,91970,0.8105736374855042
1593638691.8549602,92010,0.6189491748809814
1593639131.3964465,92590,0.5879100561141968
1593639554.3041937,93150,1.2860653400421143
1593639675.3296847,93310,0.902116060256958
1593639736.3622777,93390,0.5172711610794067
1593639857.6362011,93550,0.4835880994796753
1593640024.300564,93770,0.7837647199630737
1593640418.0666816,94290,0.8269896507263184
1593640493.8313365,94390,1.1690123081207275
1593640736.424528,94710,0.6153851747512817
1593640979.085329,95030,0.6068070530891418
1593641099.5939066,95190,1.3097877502441406
1593641235.4957142,95370,0.5958049893379211
1593641371.5963917,95550,0.8016198873519897
1593641675.1408634,95771,1.060248613357544
1593641690.2027438,95791,1.6877753734588623
1593641780.8171017,95911,0.6677106618881226
1593641871.6700013,96031,1.1938886642456055
1593641902.1587834,96071,0.890529990196228
1593641947.3224359,96131,0.6922541260719299
1593642477.6694787,96831,0.7339462041854858
1593642658.9054227,97071,1.0564959049224854
1593642946.4867246,97451,0.48517125844955444
1593643295.4097536,97911,1.1790324449539185
1593643597.9765954,98311,0.5296599864959717
1593643961.0059588,98791,0.5091428756713867
1593644202.478018,99111,0.8571972250938416
1593644323.1732051,99271,1.2458943128585815
1593644459.131837,99451,1.0187554359436035
1593644504.3902128,99511,0.8494020104408264
1593644534.6380644,99551,1.0002045631408691
1593645306.6049569,100571,0.5889496207237244
1593645351.8804436,100631,0.7735742926597595
1593645655.120721,101031,0.7830386161804199
1593645685.553558,101071,1.9756813049316406
1593645700.8235536,101091,1.0372778177261353
1593645807.730109,101231,1.2529704570770264
1593646080.4410386,101591,0.6605834364891052
1593646503.2859995,102151,0.7759979963302612
1593646805.7020144,102551,0.3674681782722473
1593646836.2517133,102591,1.1867656707763672
1593646926.203958,102711,0.5189248919487
1593647319.3868568,103231,0.8133589029312134
1593647395.415849,103331,1.2301514148712158
1593647653.1355448,103671,0.5251811742782593
1593647925.717328,104031,0.8213040828704834
1593648046.0509958,104191,1.4494305849075317
1593648653.854458,104812,0.5850563049316406
1593649062.1483243,105352,0.9432427883148193
1593649410.0199273,105812,0.825797975063324
1593649849.6943493,106392,1.1878023147583008
1593650016.782495,106612,0.5588662028312683
1593650258.893743,106932,1.3882794380187988
1593650470.8065495,107212,0.7613494992256165
1593650485.872211,107232,0.9129483103752136
1593650789.534035,107632,0.9592963457107544
1593651394.8712971,108432,0.7405526638031006
1593651727.397752,108872,0.6213279962539673
1593651802.6076944,108972,0.6098166108131409
1593652361.5175624,109712,2.2749643325805664
1593652466.6723275,109852,1.1392395496368408
1593652527.270345,109932,0.6341534852981567
1593652618.6182926,110052,0.6849178671836853
1593652709.4649675,110172,1.1809346675872803
1593652830.3283892,110332,1.2996513843536377
1593652860.804534,110372,0.3628321886062622
1593653345.3496573,111012,1.0323007106781006
1593653708.0972517,111492,0.5168036818504333
1593653888.4001465,111732,0.6247925758361816
1593653918.1232414,111772,0.730165958404541
1593654008.3154817,111892,1.1295311450958252
1593654189.0125291,112132,1.2465029954910278
1593654564.7499447,112632,1.0169304609298706
1593655123.4072268,113193,0.580647885799408
1593655153.196052,113233,0.6983873844146729
1593655213.0604842,113313,0.6217690110206604
1593655438.960631,113613,1.5097146034240723
1593656055.7922914,114433,0.4520326852798462
1593656100.8437598,114493,0.7890048623085022
1593656371.505139,114853,1.6371724605560303
1593656642.8083994,115213,1.0907588005065918
1593656899.0192873,115553,0.3953154385089874
1593656944.2654893,115613,0.597558856010437
1593657094.2799733,115813,0.42181190848350525
1593657365.1525686,116173,0.5446515679359436
1593657379.9279108,116193,0.9767590165138245
1593657635.87164,116533,1.3388445377349854
1593657681.1852672,116593,0.7206164598464966
1593658191.855552,117273,0.6958618760108948
1593658222.0382068,117313,0.6245884895324707
1593658327.000058,117453,0.5137238502502441
1593658732.1504695,117993,0.8041834831237793
1593658867.3405094,118173,1.126692771911621
1593659182.2851148,118593,0.42298179864883423
1593659544.1572726,119073,0.9992419481277466
1593659619.2773845,119173,0.7134416103363037
1593659708.7916257,119293,0.7726281881332397
1593660113.53951,119833,0.9121996164321899
1593660412.8690717,120233,0.5319892168045044
1593660488.010492,120333,0.8778603076934814
1593660712.9386013,120633,1.0683798789978027
1593660787.5204377,120733,0.5860083699226379
1593661163.1232574,121233,0.6578845977783203
1593661432.6357377,121593,0.87132728099823
1593661630.1691284,121674,0.5304651856422424
1593661704.3526466,121774,0.8055926561355591
1593661944.5257118,122094,0.7087932229042053
1593661974.3890877,122134,0.6535351276397705
1593662214.5702934,122454,0.5155102014541626
1593662244.9423292,122494,0.7730023860931396
1593662334.8447158,122614,0.9792538285255432
1593662364.86194,122654,0.521576464176178
1593662395.170409,122694,0.5354790091514587
1593662575.424323,122934,1.090592384338379
1593662635.179124,123014,1.0250115394592285
1593662979.3227992,123474,0.5736914277076721
1593663113.9461644,123654,0.8181157112121582
1593663399.6260815,124034,1.0507891178131104
1593663564.5054445,124254,0.7437393665313721
1593663594.5505645,124294,0.48677802085876465
1593663683.939857,124414,0.7984801530838013
1593663878.2700443,124674,0.7325122356414795
1593664147.3531015,125034,1.0332889556884766
1593664733.1225355,125814,0.3490927219390869
1593665077.7898629,126274,0.5846748352050781
1593665137.6225357,126354,0.5116552114486694
1593665152.7051928,126374,1.0950093269348145
1593665257.555716,126514,0.7302398085594177
1593665511.4649272,126854,0.6752424240112305
1593665675.8769333,127074,1.2659573554992676
1593665840.5703716,127294,0.9824157953262329
1593665945.378293,127434,0.5461345911026001
1593666035.2768466,127554,0.9537475109100342
1593666395.9145029,128034,0.3952443599700928
1593667221.3322594,129134,0.779184103012085
1593667281.3451376,129214,0.9848644733428955
1593667475.8819742,129474,0.7478832006454468
1593667820.917266,129934,1.4711295366287231
1593667835.873702,129954,0.9968479871749878
1593667896.195497,130034,0.4047703742980957
1593668046.2136343,130234,0.8698421120643616
1593668332.116898,130435,1.0183746814727783
1593668347.0437605,130455,0.5724530816078186
1593668361.8159385,130475,0.49826914072036743
1593668481.3531954,130635,1.2261055707931519
1593668781.4216628,131035,1.10343599319458
1593669142.0591896,131515,0.8569017648696899
1593669247.3216674,131655,0.7735701203346252
1593669292.327038,131715,0.746458888053894
1593669576.9474993,132095,0.38217636942863464
1593669772.2979498,132355,0.599757730960846
1593669847.3760269,132455,0.943276584148407
1593670386.790254,133175,0.9909510016441345
1593670522.1503966,133355,0.38920682668685913
1593670551.979364,133395,1.401227593421936
1593670612.4223127,133475,0.5525850057601929
1593670702.4527664,133595,0.5633091926574707
1593670747.5804024,133655,0.7509464621543884
1593670852.286717,133795,0.7196604609489441
1593670972.2773912,133955,0.7235958576202393
1593671017.3603957,134015,0.6611683368682861
1593671198.0386603,134255,0.8759563565254211
1593671603.2602139,134795,0.7344247102737427
1593671663.5256174,134875,0.4959101974964142
1593671827.7464523,135095,0.7504472732543945
1593671992.7340405,135315,0.7164216041564941
1593672172.695966,135555,0.7485926747322083
1593673014.5137613,136675,0.7730460166931152
1593673224.662118,136955,1.1606144905090332
1593673344.448683,137115,0.49244093894958496
1593673554.4136333,137395,0.5571355223655701
1593673569.4218202,137415,0.9956273436546326
1593673960.161025,137935,0.760398268699646
1593674170.5867262,138215,1.4955394268035889
1593674545.431403,138715,1.0044853687286377
1593675115.9108412,139296,1.3061141967773438
1593675160.669393,139356,0.6277707815170288
1593675550.117381,139876,0.3294474184513092
1593675825.0370946,140236,0.6079620122909546
1593675884.8368046,140316,0.829330325126648
1593676261.2018752,140816,0.6900107860565186
1593676366.4702342,140956,0.5460983514785767
1593676652.2485926,141336,0.4764786958694458
1593677043.2061036,141856,0.4283751845359802
1593677268.1801977,142156,0.8746793270111084
1593677388.2118328,142316,0.5898385643959045
1593677403.13293,142336,0.623012363910675
1593677732.9676113,142776,1.069744348526001
1593677792.6297398,142856,0.7173939347267151
1593678001.8862379,143136,0.9370647072792053
1593678181.5537186,143376,0.7072263360023499
1593678301.7698233,143536,0.6764533519744873
1593678512.0931594,143816,0.8613075613975525
1593678601.9731815,143936,0.8066304922103882
1593678736.5463357,144116,0.984494686126709
1593678871.5629578,144296,0.7376879453659058
1593678901.587058,144336,0.5405932068824768
1593678916.61894,144356,0.5326663851737976
1593679202.4011354,144736,0.7759020924568176
1593679246.8620613,144796,0.999532163143158
1593679381.5925913,144976,1.0656867027282715
1593679938.1533952,145716,1.3016077280044556
1593680178.8716452,146036,1.0167312622070312
1593680343.7636404,146256,1.0185444355010986
1593680613.2625937,146616,0.8200731873512268
1593680763.3326137,146816,0.7219355702400208
1593680778.240178,146836,0.635583758354187
1593680972.9569087,147096,0.5222433805465698
1593681047.9878688,147196,0.8215867280960083
1593681063.072631,147216,1.1213114261627197
1593681408.9920664,147676,0.48063942790031433
1593681605.209437,147757,0.6524863243103027
1593681829.2035701,148057,0.6582858562469482
1593682281.0064726,148657,0.8251162767410278
1593682416.5155537,148837,0.881973385810852
1593682461.7920082,148897,0.9356650710105896
1593682567.846779,149037,0.4894965589046478
1593682718.6031332,149237,0.9566981196403503
1593682763.709418,149297,0.8441178798675537
1593682838.7281737,149397,0.7160757184028625
1593682988.9518363,149597,0.6465944051742554
1593683349.4481063,150077,0.6598635315895081
1593683484.0683417,150257,1.1511123180389404
1593683769.3934746,150637,1.0471018552780151
1593684025.3737187,150977,0.907821536064148
1593684762.03442,151957,0.9264156818389893
1593684957.499247,152217,0.9128347635269165
1593685002.73295,152277,0.44955652952194214
1593685468.6414807,152897,0.7650331854820251
1593685483.4995208,152917,1.1345698833465576
1593685738.3074598,153257,0.5809372663497925
1593685888.3834147,153457,0.6768767833709717
1593685963.0969145,153557,0.4609690308570862
1593686128.7035334,153777,0.8426974415779114
1593686219.3111835,153897,0.9363399744033813
1593686324.7257206,154037,0.6571782231330872
1593686595.167443,154397,1.500035285949707
1593686670.9533138,154497,0.7366141676902771
1593686745.642387,154597,0.7286100387573242
1593687016.3683364,154957,0.9196691513061523
1593687181.7272084,155177,0.5222079753875732
1593687226.9352398,155237,0.7952051162719727
1593687527.6075816,155637,1.2908902168273926
1593687647.8087976,155797,0.8284745216369629
1593687798.0500522,155997,0.5915537476539612
1593687977.87063,156237,0.6282838582992554
1593688460.0759134,156698,1.06093168258667
1593688535.0844285,156798,0.8994011878967285
1593689451.2569597,158018,0.7103240489959717
1593689466.3254745,158038,0.9137412905693054
1593689526.5765786,158118,0.6151620745658875
1593689948.6989741,158678,0.6514213681221008
1593690596.9532816,159538,0.9384991526603699
1593690717.4707,159698,0.8471056222915649
1593690838.182681,159858,0.8038204908370972
1593690853.207514,159878,0.44557029008865356
1593691366.6235747,160558,0.6799908876419067
1593691532.399516,160778,0.8117070198059082
1593691713.9426503,161018,0.7727072238922119
1593691759.2355518,161078,0.750295877456665
1593691970.5538898,161358,0.8462727069854736
1593692874.990744,162558,1.3629796504974365
1593693237.6800253,163038,0.8458445072174072
1593693342.9743896,163178,0.8507329225540161
1593693690.5750198,163638,0.42462241649627686
1593693750.8009362,163718,0.9010387659072876
1593693961.9631693,163998,0.8858020305633545
1593694218.4975433,164338,0.5314019918441772
1593694309.3306582,164458,0.589413046836853
1593695080.9639108,165299,0.8541855812072754
1593695321.471267,165619,0.8126696348190308
1593695487.3545938,165839,0.9324280619621277
1593695623.7735949,166019,0.6747550368309021
1593695744.9624736,166179,0.9474138617515564
1593696048.40727,166579,0.6420910954475403
1593696078.6353934,166619,0.6226666569709778
1593696124.1221356,166679,0.39980852603912354
1593696154.5980325,166719,1.1221871376037598
1593696245.6442938,166839,0.9076426029205322
1593696427.3619668,167079,0.6274889707565308
1593696548.6686678,167239,1.3878122568130493
1593696594.3097942,167299,0.5669310688972473
1593696670.4952486,167399,0.38468867540359497
1593696776.871426,167539,0.502560019493103
1593696807.3973067,167579,0.7612398862838745
1593697581.586946,168599,0.5835061073303223
1593697749.2155519,168819,1.1985188722610474
1593697871.2938478,168979,0.7771751284599304
1593698175.4798417,169379,0.7958401441574097
1593698190.6109638,169399,0.7588229179382324
1593698221.3898528,169439,0.45819562673568726
1593698434.2305984,169719,0.5186259746551514
1593698495.0184267,169799,0.8106749057769775
1593698632.251548,169979,0.6111249327659607
1593698647.4966981,169999,0.5816868543624878
1593698723.4962585,170099,0.9336248636245728
1593698783.4802995,170179,0.7893133759498596
1593698798.599191,170199,0.46019357442855835
1593699026.8092523,170499,1.4210259914398193
1593699497.5159836,171119,0.6445654034614563
1593699678.8926125,171359,1.3301104307174683
1593699785.0092852,171499,0.8601374626159668
1593699860.3952565,171599,0.7759189009666443
1593700074.0972004,171879,1.1760401725769043
1593700220.7403011,172059,0.7591463923454285
1593700485.2056546,172359,0.5531967282295227
1593700679.8306456,172579,0.9978839159011841
1593700803.3493211,172719,1.1387991905212402
1593700821.2823753,172739,1.0414049625396729
1593700978.9103525,172919,0.5297669768333435
1593701674.5524762,173679,0.672326922416687
1593701991.5775647,173840,0.5150957107543945
1593702010.0493267,173860,1.2286384105682373
1593702084.0058768,173940,0.5912730097770691
1593702677.3731704,174580,0.8998253345489502
1593703400.487035,175520,0.6491599678993225
1593703461.2963755,175600,0.5782286524772644
1593703735.1198,175960,0.928694486618042
1593703811.6101947,176060,1.1547677516937256
1593704084.772453,176420,0.7847480773925781
1593704130.7620022,176480,0.647614598274231
1593704449.7562218,176900,0.36040693521499634
1593704617.2130766,177120,0.7905197143554688
1593704829.9264104,177400,0.9260834455490112
1593704981.1682627,177600,0.8315421342849731
1593705087.707608,177740,0.48495006561279297
1593705345.7447917,178080,0.8899604082107544
1593705375.9046612,178120,0.5900723934173584
1593705421.3385773,178180,0.6368199586868286
1593705740.236612,178600,0.5691894888877869
1593705770.9810352,178640,0.6165212988853455
1593705847.0840406,178740,0.9842771887779236
1593706014.3161116,178960,0.7011708617210388
1593706135.8194764,179120,0.6746491193771362
1593706196.5785367,179200,0.9364080429077148
1593706455.081166,179540,0.5413507223129272
1593706728.0633516,179900,0.9187478423118591
1593706819.3868551,180020,0.8017173409461975
1593706895.390403,180120,0.4062094986438751
1593706971.5555987,180220,1.1001276969909668
1593707243.797893,180580,1.074871301651001
1593707258.7507136,180600,0.9414483904838562
1593707667.9865634,181140,0.5628436803817749
1593707789.4573274,181300,0.6080120801925659
1593707940.7764525,181500,0.9210755825042725
1593708107.39154,181720,0.68878173828125
1593708427.1493669,182140,0.7449303865432739
1593708837.9003701,182501,0.4346286654472351
1593709322.078548,183141,0.616888165473938
1593709337.4300058,183161,0.5828893184661865
1593709427.6603818,183281,0.8619794845581055
1593710217.144129,184321,0.8590859174728394
1593710247.4956443,184361,0.7119961380958557
1593710398.6577582,184561,1.324474573135376
1593710505.1267984,184701,0.6495097279548645
1593710914.5751936,185241,0.9765527844429016
1593711231.475391,185661,0.8394366502761841
1593711383.463848,185861,0.4998416304588318
1593711625.476923,186181,0.8405590653419495
1593711655.9806316,186221,0.3857525587081909
1593711761.6304226,186361,1.0907981395721436
1593712246.470701,187001,1.1318399906158447
1593712322.3614748,187101,1.0325496196746826
1593712487.901122,187321,0.9411206841468811
1593712563.7295527,187421,0.5903217792510986
1593713213.35873,188281,0.7231853008270264
1593713258.8522775,188341,0.5879998207092285
1593713561.7430356,188741,0.5262646079063416
1593713652.6481879,188861,0.7678471803665161
1593713667.5823326,188881,0.6843951940536499
1593714061.1364524,189401,0.7516318559646606
1593714167.8631222,189541,0.4940681457519531
1593715106.1210706,190781,0.6419070363044739
1593715121.2368197,190801,0.8636584281921387
1593715257.553913,190981,0.7267879843711853
1593715363.1759017,191121,1.3156957626342773
1593715546.0273824,191182,0.48853105306625366
1593715651.5091822,191322,0.8687119483947754
1593715696.37335,191382,0.8613088130950928
1593716028.779555,191822,1.007369875907898
1593716195.1376276,192042,0.925591230392456
1593716361.2749562,192262,0.5778102874755859
1593716512.378812,192462,0.6111391186714172
1593716542.314188,192502,1.1504111289978027
1593716557.5112555,192522,1.4317200183868408
1593716603.2082667,192582,0.7367983460426331
1593716966.2925317,193062,0.5580706596374512
1593717042.0498211,193162,0.8439687490463257
1593717057.205256,193182,0.8741317987442017
1593717117.3021133,193262,0.6963037848472595
1593717405.688164,193642,0.7213338613510132
1593717556.938847,193842,0.8463976979255676
1593717677.8320966,194002,0.784797191619873
1593717859.6806371,194242,0.3901555836200714
1593718465.4054005,195042,0.3981689214706421
1593718601.8098557,195222,1.1541279554367065
1593718616.970761,195242,0.83437180519104
1593718736.983098,195402,0.771247148513794
1593718872.8282385,195582,0.8118764758110046
1593719402.425844,196282,0.9417265057563782
1593719825.9454231,196842,0.6910156011581421
1593719871.5062876,196902,0.5692332983016968
1593720054.326789,197142,0.8771723508834839
1593720478.5296717,197702,0.3027895390987396
1593720841.304186,198182,0.523261308670044
1593720993.1322393,198382,0.6278456449508667
1593721826.7392483,199482,0.647092342376709
1593722021.5405362,199742,0.9007704257965088
1593722325.2107253,199963,1.156179428100586
1593722597.7814121,200323,0.44174009561538696
1593722674.0740864,200423,0.5297136306762695
1593723144.45937,201043,0.8183223605155945
1593723220.4066231,201143,0.9940750598907471
1593723235.4743261,201163,0.8855189085006714
1593723266.071156,201203,0.5037636756896973
1593723448.5201592,201443,0.9492505788803101
1593723478.702484,201483,0.6146901249885559
1593723659.731788,201723,1.1646634340286255
1593723811.7366846,201923,0.9611560106277466
1593724008.701892,202183,1.5668470859527588
1593724084.5234234,202283,0.8593656420707703
1593724099.6155193,202303,1.4525208473205566
1593724326.0564156,202603,1.5572755336761475
1593724417.3173409,202723,0.48916053771972656
1593724569.6328082,202923,0.7293096780776978
1593724932.2888846,203403,1.2228996753692627
1593725189.340404,203743,0.8534022569656372
1593725521.416121,204183,1.0130615234375
1593725990.7533753,204803,0.98819500207901
1593726096.799188,204943,0.4469081163406372
1593726141.9278011,205003,1.05551016330719
1593726262.8475668,205163,0.7857573628425598
1593726505.2071395,205483,0.4782750606536865
1593726565.6903071,205563,0.6726257801055908
1593726641.596587,205663,0.8307883143424988
1593726671.8527887,205703,0.9040713310241699
1593726701.9056113,205743,0.3820725083351135
1593726747.2939916,205803,1.1188517808914185
1593727277.052664,206503,0.7756211161613464
1593727383.0960855,206643,0.8834895491600037
1593727624.7139134,206963,0.6433690786361694
1593727929.1100557,207363,0.6512655019760132
1593728353.0218327,207923,0.7332074642181396
1593728383.071226,207963,0.5312995910644531
1593728398.3321393,207983,0.7380749583244324
1593728429.0506535,208023,0.6205010414123535
1593728520.1179042,208143,0.42187678813934326
1593728657.0270326,208323,0.6685935258865356
1593728747.842343,208443,0.9351565837860107
1593728961.7634451,208544,0.32386523485183716
1593729399.6297421,209124,0.4654962420463562
1593729612.2353878,209404,1.0327640771865845
1593729779.6671236,209624,0.5944545269012451
1593729931.0956066,209824,0.3286130428314209
1593729990.8121161,209904,1.097940444946289
1593730005.9899035,209924,0.6290727853775024
1593730430.2624,210484,0.6566318273544312
1593730567.0860786,210664,1.1576778888702393
1593730688.596423,210824,0.5605884790420532
1593730916.291874,211124,0.7473471760749817
1593730931.2999058,211144,0.6702768802642822
1593731112.9711967,211384,0.7497801184654236
1593731582.9197607,212004,0.37669268250465393
1593731719.370001,212184,0.5316319465637207
1593731916.387776,212444,0.6568464040756226
1593731962.3037894,212504,1.0674946308135986
1593731977.5710318,212524,0.719775378704071
1593732053.3611684,212624,0.8662718534469604
1593732189.7183354,212804,1.0797679424285889
1593732311.3729124,212964,0.5175246596336365
1593732417.1322427,213104,0.8892785310745239
1593732432.1270149,213124,0.3681907057762146
1593732690.259398,213464,0.5308816432952881
1593733143.9724863,214064,1.1221446990966797
1593733295.4293258,214264,0.37757694721221924
1593733856.6971533,215004,1.2642862796783447
1593733992.9031405,215184,1.0022618770599365
1593734007.9455857,215204,0.7402292490005493
1593734098.99687,215324,1.162285566329956
1593734341.6449618,215644,0.5229578614234924
1593734447.9498188,215784,0.5206007957458496
1593734872.1222136,216344,0.503132164478302
1593734887.1576385,216364,0.4994675815105438
1593735023.0991132,216544,0.994451642036438
1593735099.2001247,216644,0.9564187526702881
1593735265.9853394,216864,0.8294782638549805
1593735401.587847,217044,1.0530391931533813
1593735752.9152262,217325,1.0069719552993774
1593735918.6973495,217545,0.9759609699249268
1593736326.426732,218085,1.2006134986877441
1593736371.8764844,218145,0.8464257121086121
1593736508.2046294,218325,0.8487507700920105
1593736887.2072618,218825,0.31402838230133057
1593736947.3200388,218905,0.9687951803207397
1593737082.7275462,219085,1.2963225841522217
1593737294.7102027,219365,0.45347684621810913
1593737386.066675,219485,0.7660975456237793
1593737416.2907665,219525,0.4527367651462555
1593737931.066161,220205,0.512678325176239
1593738022.231575,220325,0.5719530582427979
1593738112.8957367,220445,0.4511176347732544
1593738143.1909792,220485,0.6317369937896729
1593738158.1114085,220505,0.5381806492805481
1593738309.28522,220705,1.1214158535003662
1593738385.123584,220805,0.6081506013870239
1593738597.091118,221085,0.6023626327514648
1593738733.168356,221265,0.58066326379776
1593738975.8627806,221585,0.7543363571166992
1593739354.0763822,222085,0.6756905913352966
1593739641.9633076,222465,0.3601648509502411
1593739778.3704858,222645,0.9781339168548584
1593740050.908509,223005,0.8655046820640564
1593740323.3713524,223365,0.8269208669662476
1593740459.5455878,223545,0.6850805878639221
1593740806.981892,224005,0.7729822993278503
1593740837.5297296,224045,0.8209809064865112
1593740852.619361,224065,0.641097903251648
1593741626.316504,225085,0.8029294610023499
1593741747.818842,225245,0.5151467323303223
1593741793.0267427,225305,0.7793172597885132
1593741929.682036,225485,0.4935457706451416
1593742187.4370077,225825,0.8134418725967407
1593742642.513178,226246,0.8115085363388062
1593742869.04688,226546,0.5704540610313416
1593743111.5656776,226866,1.13797926902771
1593743414.190513,227266,0.4686647653579712
1593743520.6113992,227406,0.685032069683075
1593743627.3033485,227546,0.35627877712249756
1593743703.3894134,227646,1.0672342777252197
1593744172.9782646,228266,0.8266638517379761
1593744294.2285852,228426,0.538063645362854
1593744324.5277576,228466,1.0391701459884644
1593744838.4623928,229146,1.0396933555603027
1593744883.5057387,229206,0.7376058101654053
1593745095.7823274,229486,0.7186952233314514
1593745126.1618974,229526,0.5830958485603333
1593745141.373724,229546,0.8667263388633728
1593745307.7567332,229766,0.35661906003952026
1593745398.6832857,229886,0.4421268701553345
1593745821.4373188,230446,2.50862455368042
1593745867.3181198,230506,0.5352978706359863
1593745882.4344692,230526,0.8373926877975464
1593745972.820106,230646,0.8178490400314331
1593746003.0316849,230686,0.9116389751434326
1593746259.6575727,231026,0.5823712348937988
1593746379.8008392,231186,0.5045206546783447
1593746515.50123,231366,1.1689908504486084
1593746740.8016047,231666,1.1333248615264893
1593746980.7432792,231986,0.5540728569030762
1593747567.8417654,232766,0.47119829058647156
1593747748.3334835,233006,0.6310306191444397
1593747778.7856882,233046,0.5794474482536316
1593747928.8820026,233246,0.8770967721939087
1593748094.1484718,233466,0.7968795299530029
1593748199.6027877,233606,0.7101800441741943
1593748304.9549556,233746,0.6132783889770508
1593748335.0026994,233786,0.8102415800094604
1593748591.1463501,234126,1.2000577449798584
1593748878.3209977,234506,0.9622383713722229
1593749555.3159308,235227,0.3422040045261383
1593749706.0453887,235427,0.4861817955970764
1593749961.3582387,235767,1.2538251876831055
1593750051.5325162,235887,0.5070085525512695
1593750187.321839,236067,1.0859262943267822
1593750638.1776333,236667,0.5955111980438232
1593750985.593537,237127,0.9294151067733765
1593751000.6009033,237147,0.6311615109443665
1593751272.6453037,237507,0.9362401366233826
1593751694.2730308,238067,0.607130229473114
1593751769.367611,238167,0.7914465069770813
1593751965.6224933,238427,1.0761032104492188
1593751980.5838668,238447,0.5990656614303589
1593752176.0338116,238707,0.9172318577766418
1593752296.6708977,238867,0.6593113541603088
1593752371.6080804,238967,0.42719370126724243
1593752401.3182056,239007,0.7019148468971252
1593752416.5135703,239027,0.44590258598327637
1593752717.8430057,239427,0.7910158038139343
1593752792.9576628,239527,0.5962820649147034
1593752973.944067,239767,0.729645848274231
1593753003.9504194,239807,1.1402695178985596
1593753154.937184,240007,0.8866365551948547
1593753230.1747842,240107,0.7256486415863037
1593753335.8481014,240247,0.6606398820877075
1593753561.474358,240547,0.7846113443374634
1593753621.9043436,240627,0.9235602617263794
1593753802.6534467,240867,0.8980548977851868
1593754329.6652024,241567,0.9066920280456543
1593754465.1563227,241747,0.7111647129058838
1593754540.6493962,241847,0.5137907266616821
1593755187.594634,242707,0.9468531608581543
1593755262.7014418,242807,0.6047678589820862
1593755398.165452,242987,0.7737275958061218
1593755488.7439313,243107,0.55959552526474
1593755793.8086162,243328,0.826920747756958
1593755853.4107697,243408,0.7874220609664917
1593756093.74217,243728,1.0428887605667114
1593756289.586486,243988,0.52623450756073
1593756590.2272668,244388,1.015993356704712
1593756725.9720907,244568,0.8029506802558899
1593756846.609573,244728,1.0230190753936768
1593757148.0343697,245128,0.5443058013916016
1593757389.690863,245448,0.7757229804992676
1593757691.1120062,245848,0.528939425945282
1593757735.949293,245908,0.7222448587417603
1593757976.7324078,246228,0.6371035575866699
1593758186.9859445,246508,0.7259485721588135
1593758217.0370357,246548,0.8901383280754089
1593758383.0802813,246768,0.45110976696014404
1593759286.8511505,247968,0.7652196288108826
1593759423.1368954,248148,0.7769774198532104
1593759437.9867592,248168,0.7980834245681763
1593759889.8729558,248768,0.4572106897830963
1593760176.8490727,249148,1.6742767095565796
1593760222.002419,249208,0.7020847201347351
1593760553.3785431,249648,0.48135215044021606
1593761111.5740228,250388,0.636649489402771
1593761217.2283332,250528,0.6816225647926331
1593761532.3030725,250948,0.45728081464767456
1593761622.899292,251068,0.5157585144042969
1593761652.7562873,251108,0.8761254549026489
1593761969.845479,251528,0.7969350218772888
1593762300.461946,251968,0.5857349038124084
1593762872.8677294,252549,0.537965714931488
1593763354.0375574,253189,0.8472530841827393
1593763564.728791,253469,1.0399222373962402
1593763760.620639,253729,0.7812824845314026
1593763805.461263,253789,0.790278434753418
1593763986.179773,254029,0.7253267168998718
1593764256.7295423,254389,0.8263283967971802
1593764875.244972,255209,0.9333896040916443
1593765116.5159588,255529,1.0053818225860596
1593765583.2335773,256149,1.2583293914794922
1593765704.003156,256309,0.580089807510376
1593766021.0405126,256729,0.6680303812026978
1593766397.986582,257229,1.5190043449401855
1593766473.154368,257329,0.7604105472564697
1593766669.3952591,257589,0.9629092216491699
1593766864.9343715,257849,0.873478889465332
1593766954.9737792,257969,0.6551339030265808
1593767000.4241307,258029,0.7235509157180786
1593767450.8245826,258629,0.5835884213447571
1593767586.5828822,258809,0.6934268474578857
1593767601.8214757,258829,0.7599101662635803
1593767676.6824486,258929,0.7321982383728027
1593767751.8281984,259029,0.882926881313324
1593767886.008609,259209,1.0315947532653809
1593767901.1042693,259229,2.1799330711364746
1593768353.0873623,259829,0.7006563544273376
1593768549.2420514,260089,1.6386332511901855
1593768638.9367607,260209,0.8111501932144165
1593768774.1962423,260389,1.1632059812545776
1593768985.2935603,260669,0.6438143849372864


==> figures/figure_ablation/data/run-run_20200717_DispNet_DispNet_0-tag-run_20200717_DispNet.csv <==
Wall time,Step,Value
1595178644.3992758,380,0.6030749082565308
1595179008.9542937,860,0.40445929765701294
1595179054.8962202,920,0.32885095477104187
1595179223.477684,1140,0.1553141176700592
1595179452.6518202,1440,0.36212700605392456
1595179498.7336857,1500,0.5457470417022705
1595179805.4868245,1900,0.24028292298316956
1595180739.537062,3120,0.2820345461368561
1595180785.5195441,3180,0.272931307554245
1595180922.6865788,3360,0.13962483406066895
1595181870.6265874,4600,0.2142845094203949
1595181946.992824,4700,0.14584355056285858
1595182268.7789438,5120,0.2175786793231964
1595182345.5687468,5220,0.20083561539649963
1595182452.7419436,5360,0.20989090204238892
1595182544.7306206,5480,0.17351453006267548
1595183080.3811646,6180,0.25829920172691345
1595183111.1932151,6220,0.11224948614835739
1595183233.5696347,6380,0.09734970331192017
1595183676.777726,6960,0.22799335420131683
1595183983.1026483,7360,0.17082253098487854
1595184809.0105405,8440,0.18611286580562592
1595184824.4199073,8460,0.21051958203315735
1595185274.3925335,8861,0.16181527078151703
1595185319.8939912,8921,0.08577072620391846
1595185548.5241532,9221,0.13128918409347534
1595185594.4384956,9281,0.100623220205307
1595185609.8194978,9301,0.18842896819114685
1595185762.2355561,9501,0.38476842641830444
1595186706.1982143,10741,0.13332125544548035
1595187116.627012,11281,0.08511126041412354
1595187359.5657756,11601,0.15397129952907562
1595187465.9525857,11741,0.25698140263557434
1595187481.059226,11761,0.1936725676059723
1595187984.5781128,12421,0.1366662085056305
1595188197.145495,12701,0.22188298404216766
1595188318.786428,12861,0.1409357637166977
1595188349.1190217,12901,0.1788475513458252
1595188394.7622612,12961,0.2382243126630783
1595188425.2690523,13001,0.2723776400089264
1595188607.7624104,13241,0.24134594202041626
1595188760.6916986,13441,0.1060963124036789
1595189414.9917727,14301,0.17809168994426727
1595189536.9916177,14461,0.10359267890453339
1595189658.515364,14621,0.11747517436742783
1595189994.001867,15061,0.2641458511352539
1595190055.0478725,15141,0.16721662878990173
1595190192.7328892,15321,0.12557819485664368
1595190254.0032163,15401,0.12332698702812195
1595190284.592956,15441,0.19051328301429749
1595190497.509056,15721,0.17328232526779175
1595190528.071187,15761,0.1671614944934845
1595190604.8847523,15861,0.10990279912948608
1595190635.2671096,15901,0.21115732192993164
1595190757.0125053,16061,0.14216385781764984
1595190848.6489263,16181,0.15452007949352264
1595190863.856711,16201,0.16017544269561768
1595191274.6973724,16741,0.1269199252128601
1595192500.5680037,18162,0.16191941499710083
1595192531.2556682,18202,0.20415514707565308
1595193036.4596727,18862,0.17030975222587585
1595193081.9151032,18922,0.6888306736946106
1595193341.450358,19262,0.20172251760959625
1595193478.6734154,19442,0.14224517345428467
1595193493.8400679,19462,0.20641764998435974
1595193585.1972456,19582,0.12390643358230591
1595193600.736425,19602,0.18328361213207245
1595193676.9067857,19702,0.1394181102514267
1595193951.3149405,20062,0.11699923872947693
1595193997.024555,20122,0.2213938683271408
1595194134.7306094,20302,0.2058487832546234
1595194882.7719364,21282,0.11418108642101288
1595194928.4357133,21342,0.12218514829874039
1595195019.91718,21462,0.12748399376869202
1595195111.7680624,21582,0.12519580125808716
1595195188.6020722,21682,0.0932898297905922
1595195340.6703186,21882,0.10160762071609497
1595195432.4075844,22002,0.1289229840040207
1595195508.4752488,22102,0.10756096243858337
1595196301.1545548,23142,0.19447989761829376
1595196377.3713417,23242,0.13184469938278198
1595196392.5820496,23262,0.11383669823408127
1595196667.7368898,23622,0.12946414947509766
1595196865.7132757,23882,0.1598997861146927
1595197064.0416055,24142,0.1159319058060646
1595197644.1868505,24902,0.10397589206695557
1595197903.9659722,25242,0.11024199426174164
1595198209.5926254,25642,0.08847834914922714
1595198300.5408895,25762,0.07483240216970444
1595198407.4472115,25902,0.14879900217056274
1595198886.618107,26343,0.09894102066755295
1595198932.7550862,26403,0.22880946099758148
1595199100.7197237,26623,0.1274934709072113
1595199146.768229,26683,0.2627178430557251
1595199192.3707314,26743,0.14051464200019836
1595199207.6114812,26763,0.1548607051372528
1595199941.3981228,27723,0.1555177867412567
1595200033.5226047,27843,0.1723567396402359
1595200048.8697462,27863,0.15694600343704224
1595200385.71034,28303,0.12670020759105682
1595200570.4364996,28543,0.09016193449497223
1595200724.8260322,28743,0.18222960829734802
1595201189.1067495,29343,0.13364949822425842
1595201358.8213418,29563,0.11986658722162247
1595201482.3428233,29723,0.1203518882393837
1595201574.8287222,29843,0.13827848434448242
1595202068.6423507,30483,0.2177235186100006
1595202130.509027,30563,0.18763992190361023
1595202517.809238,31063,0.12728354334831238
1595202765.1469126,31383,0.16527943313121796
1595202780.6674368,31403,0.11639577895402908
1595203013.0504012,31703,0.07178854942321777
1595203074.729196,31783,0.1310880184173584
1595203338.6809468,32123,0.2040821611881256
1595203878.8369482,32823,0.10008314251899719
1595204002.4322038,32983,0.18094243109226227
1595204311.66297,33383,0.22449220716953278
1595204527.6811874,33663,0.10829328000545502
1595204666.9660993,33843,0.1477435827255249
1595204759.5274644,33963,0.07915668934583664
1595204790.554519,34003,0.1223689615726471
1595204836.739596,34063,0.11781329661607742
1595204944.7931113,34203,0.08711506426334381
1595205084.1672115,34383,0.10529184341430664
1595205300.9941592,34663,0.09194964915513992
1595205331.7676206,34703,0.1206398531794548
1595205520.3723457,34764,0.191802978515625
1595205643.6068373,34924,0.17075352370738983
1595205658.9366515,34944,0.09414553642272949
1595206103.4624953,35524,0.12018315494060516
1595206195.008248,35644,0.13775019347667694
1595206561.6042345,36124,0.21744972467422485
1595206879.952984,36544,0.1646420657634735
1595207092.622637,36824,0.09185092896223068
1595207153.1373804,36904,0.14204077422618866
1595207290.5207777,37084,0.08003342151641846
1595207489.3302016,37344,0.13280978798866272
1595207535.673446,37404,0.1301821917295456
1595207626.9727697,37524,0.09558592736721039
1595207657.480181,37564,0.11652185022830963
1595208268.2389867,38364,0.11349010467529297
1595208528.006842,38704,0.1583518236875534
1595208680.5011628,38904,0.16953563690185547
1595208726.2627323,38964,0.1601235717535019
1595209032.0079293,39364,0.0835936889052391
1595209245.214035,39644,0.07286395877599716
1595209275.7348187,39684,0.18592706322669983
1595209550.537528,40044,0.0859779492020607
1595209611.3933063,40124,0.15431442856788635
1595209733.2344015,40284,0.10120827704668045
1595209993.2387028,40624,0.18517157435417175
1595210084.3703063,40744,0.08933229744434357
1595210450.0200725,41224,0.11999007314443588
1595210647.614632,41484,0.1588495969772339
1595210693.297793,41544,0.16538357734680176
1595210708.2425551,41564,0.14064325392246246
1595210829.6522577,41724,0.11847370862960815
1595210890.7459524,41804,0.07490568608045578
1595210997.7816055,41944,0.1606956124305725
1595211226.4606352,42244,0.14585472643375397
1595211745.9150295,42924,0.12068939954042435
1595211807.022814,43004,0.2703911066055298
1595211913.6719987,43144,0.12071207165718079
1595212050.9460568,43324,0.10867436230182648
1595212531.7797456,43765,0.08624779433012009
1595212593.087676,43845,0.1309356689453125
1595212715.3097088,44005,0.22205416858196259
1595212837.8501766,44165,0.09653306007385254
1595212899.1583393,44245,0.10372882336378098
1595213205.8161623,44645,0.07025496661663055
1595213282.03182,44745,0.15637099742889404
1595213297.4004228,44765,0.1446843147277832
1595213328.0269709,44805,0.07917539775371552
1595213373.797848,44865,0.1428406536579132
1595213556.9635928,45105,0.0880880355834961
1595213602.6940207,45165,0.09030967950820923
1595213679.3774211,45265,0.09064243733882904
1595213970.6900501,45645,0.17673422396183014
1595214215.3493292,45965,0.07821188122034073
1595214368.3770208,46165,0.08600026369094849
1595214552.1989977,46405,0.13095957040786743
1595214950.4585924,46925,0.1345694214105606
1595215087.644036,47105,0.09231694787740707
1595215622.3847468,47805,0.11093266308307648
1595215637.5996182,47825,0.0735781118273735
1595215668.0744953,47865,0.09130436927080154
1595216341.937689,48745,0.07761462777853012
1595216464.5013065,48905,0.14196595549583435
1595216602.527127,49085,0.1971389800310135
1595216633.3298023,49125,0.07918492704629898
1595216709.7896504,49225,0.08633129298686981
1595217091.0184703,49725,0.09466323256492615
1595217105.9896169,49745,0.15706010162830353
1595217257.976331,49945,0.10864876210689545
1595217288.5586982,49985,0.10207850486040115
1595217365.2000172,50085,0.08935920894145966
1595217579.0637183,50365,0.10924750566482544
1595217670.6942282,50485,0.12763898074626923
1595217807.7893898,50665,0.0890038013458252
1595218035.8007314,50965,0.1270919144153595
1595218097.0111084,51045,0.20102280378341675
1595218127.3817656,51085,0.16951479017734528
1595218508.5605283,51585,0.07702308893203735
1595218844.4358695,52025,0.12262561172246933
1595219081.2358627,52146,0.14887847006320953
1595219341.201413,52486,0.18724144995212555
1595219433.1078682,52606,0.2075934112071991
1595219831.6467915,53126,0.13111498951911926
1595220182.6575851,53586,0.07377469539642334
1595220289.0153792,53726,0.09402960538864136
1595220365.5062256,53826,0.07867352664470673
1595220563.4623415,54086,0.10602526366710663
1595220669.7958484,54226,0.08881314098834991
1595220898.3054335,54526,0.05979781970381737
1595221127.821226,54826,0.13576766848564148
1595221341.1293752,55106,0.09031644463539124
1595221876.6939812,55806,0.19600480794906616
1595221892.0689154,55826,0.1200462281703949
1595221907.3409011,55846,0.22187043726444244
1595223146.8583405,57466,0.10502460598945618
1595223284.365058,57646,0.11757991462945938
1595223422.314432,57826,0.08827251195907593
1595223514.03496,57946,0.08575574308633804
1595223881.0263567,58426,0.18994960188865662
1595224600.5163023,59366,0.07433024048805237
1595224723.5327382,59526,0.11108127236366272
1595225075.7087831,59986,0.1368071287870407
1595225274.8737354,60246,0.08490768074989319
1595225519.3707037,60566,0.2218969166278839
1595225565.372319,60626,0.1202704906463623
1595225686.7443047,60786,0.15784192085266113
1595225878.3416133,60847,0.2164267599582672
1595226244.9101067,61327,0.09899154305458069
1595226306.1990924,61407,0.13524320721626282
1595226764.7763417,62007,0.10971127450466156
1595227116.6115675,62467,0.22101140022277832
1595227345.4770622,62767,0.1339597851037979
1595227620.5597591,63127,0.07487261295318604
1595227712.6772418,63247,0.0887700617313385
1595227957.6744173,63567,0.11125624179840088
1595228233.4655461,63927,0.13756884634494781
1595228248.65632,63947,0.13020214438438416
1595228768.735499,64627,0.16324034333229065
1595228921.816681,64827,0.0814528539776802
1595228967.616687,64887,0.3924206495285034
1595228982.8632627,64907,0.1450181007385254
1595229013.465895,64947,0.13209733366966248
1595229028.7398868,64967,0.11867308616638184
1595229412.5378957,65467,0.13210529088974
1595229917.387374,66127,0.07802122831344604
1595230268.318312,66587,0.1491744965314865
1595230528.1230252,66927,0.14245949685573578
1595231002.6453404,67547,0.1750561147928238
1595231424.071284,68087,0.09447877109050751
1595231502.456757,68187,0.08643253892660141
1595231846.8494556,68627,0.15006883442401886
1595232144.9823644,69007,0.11245208978652954
1595232176.3101516,69047,0.14202836155891418
1595232286.2121522,69187,0.14852240681648254
1595232380.0611057,69307,0.15015317499637604
1595232779.4372208,69628,0.1264995038509369
1595233045.1485088,69968,0.10516954958438873
1595233233.9541297,70208,0.17048852145671844
1595233280.826658,70268,0.12983259558677673
1595233672.8461351,70768,0.1466180384159088
1595234080.2426293,71288,0.10980850458145142
1595234347.5206532,71628,0.12885510921478271
1595234660.978474,72028,0.1570724993944168
1595234943.229704,72388,0.08656449615955353
1595234974.7345212,72428,0.07007705420255661
1595235006.038853,72468,0.1026492565870285
1595235100.0912228,72588,0.11329910159111023
1595235539.894826,73148,0.19234353303909302
1595235759.5909026,73428,0.18426842987537384
1595236637.7999833,74548,0.08905206620693207
1595236700.6415875,74628,0.16442769765853882
1595236826.5280006,74788,0.13727208971977234
1595236873.6622405,74848,0.14311230182647705
1595237359.686592,75468,0.0978747233748436
1595237485.0575995,75628,0.12688566744327545
1595237688.5396824,75888,0.16516509652137756
1595237766.760493,75988,0.11660204827785492
1595238017.1360044,76308,0.10698394477367401
1595238095.8084633,76408,0.20575404167175293
1595238127.2267823,76448,0.13354432582855225
1595238283.8575444,76648,0.12576159834861755
1595238346.618196,76728,0.08860251307487488
1595238800.9998198,77308,0.08530408143997192
1595238879.5167143,77408,0.09097152203321457
1595238989.4042878,77548,0.13202667236328125
1595239953.1670287,78589,0.0767572820186615
1595240062.5759351,78729,0.1598736196756363
1595240125.2053714,78809,0.07863963395357132
1595240297.335633,79029,0.18576961755752563
1595240391.1464057,79149,0.12419243156909943
1595240485.0403097,79269,0.09487967938184738
1595240830.4390419,79709,0.09211751073598862
1595241080.51575,80029,0.11364145576953888
1595241221.3698072,80209,0.09997065365314484
1595241236.966755,80229,0.14157919585704803
1595241425.3065472,80469,0.11755524575710297
1595241597.6223283,80689,0.07301782816648483
1595241644.5464127,80749,0.10853253304958344
1595242536.967968,81889,0.13684701919555664
1595242614.791978,81989,0.13236922025680542
1595242630.8904154,82009,0.0991445854306221
1595242788.0556715,82209,0.0798410102725029
1595243932.685853,83669,0.08848129212856293
1595244104.7293906,83889,0.12574073672294617
1595244120.4644496,83909,0.08950144052505493
1595244151.803111,83949,0.10578146576881409
1595244230.1875722,84049,0.13396745920181274
1595244245.91689,84069,0.1089322417974472
1595244637.0864139,84569,0.11013060063123703
1595244715.6489437,84669,0.10413289070129395
1595244762.6016235,84729,0.1187746524810791
1595244888.1428347,84889,0.14402559399604797
1595245201.7774131,85289,0.151495561003685
1595245248.6534028,85349,0.09108401834964752
1595245264.290217,85369,0.1078413724899292
1595245499.6744714,85669,0.1079649031162262
1595245750.469355,85989,0.16739605367183685
1595245844.4506824,86109,0.1434517800807953
1595246047.9669704,86369,0.12582431733608246
1595246079.319503,86409,0.10459257662296295
1595246282.9161038,86669,0.1656050831079483
1595246455.6670876,86889,0.17817310988903046
1595247011.332826,87410,0.1498144119977951
1595247152.3265245,87590,0.1292073279619217
1595247387.3362954,87890,0.12959352135658264
1595247496.8567686,88030,0.12545503675937653
1595247589.9891388,88150,0.07113011181354523
1595247652.9865196,88230,0.14329910278320312
1595247966.0995674,88630,0.12390679866075516
1595248012.5205095,88690,0.075505830347538
1595248670.0829175,89530,0.11106521636247635
1595248937.1896768,89870,0.14390774071216583
1595249204.4104824,90210,0.08010149002075195
1595249220.1595201,90230,0.09159322828054428
1595249534.9110727,90630,0.13254857063293457
1595249582.1865866,90690,0.13749569654464722
1595249723.2013283,90870,0.1517326384782791
1595249895.9556453,91090,0.13453683257102966
1595250289.1348512,91590,0.10819028317928314
1595250336.3345659,91650,0.12231849133968353
1595250555.9623125,91930,0.08232052624225616
1595250587.2383103,91970,0.13298507034778595
1595250618.8955953,92010,0.08326321095228195
1595251074.6747575,92590,0.12025648355484009
1595251514.5902252,93150,0.1266719102859497
1595251640.200377,93310,0.14443938434123993
1595251703.0830204,93390,0.16000673174858093
1595251829.23586,93550,0.1687670201063156
1595252001.4431946,93770,0.11845184862613678
1595252409.1429589,94290,0.13814494013786316
1595252487.0375276,94390,0.09849792718887329
1595252738.252882,94710,0.12967462837696075
1595252989.1383436,95030,0.1269063800573349
1595253113.8955705,95190,0.14316637814044952
1595253255.1134071,95370,0.08836699277162552
1595253396.4402902,95550,0.17302389442920685
1595253719.1085804,95771,0.10020245611667633
1595253734.880013,95791,0.09860879182815552
1595253828.4509625,95911,0.15005338191986084
1595253922.7159266,96031,0.13294416666030884
1595253954.0418332,96071,0.14333146810531616
1595254000.9256096,96131,0.11097843945026398
1595254548.6759336,96831,0.11193875968456268
1595254735.7202554,97071,0.14360612630844116
1595255033.4942498,97451,0.13241836428642273
1595255394.146832,97911,0.06908725202083588
1595255707.8783603,98311,0.11387201398611069
1595256083.8035638,98791,0.21891440451145172
1595256335.101485,99111,0.16726718842983246
1595256459.921766,99271,0.1087307333946228
1595256600.8156343,99451,0.09229400008916855
1595256647.6352677,99511,0.06828579306602478
1595256679.0129669,99551,0.16059322655200958
1595257479.0404742,100571,0.09342584013938904
1595257526.2254364,100631,0.16860829293727875
1595257841.7155328,101031,0.09655755758285522
1595257873.1908927,101071,0.1320686638355255
1595257888.900696,101091,0.20149019360542297
1595257999.3956223,101231,0.07305292785167694
1595258281.8050234,101591,0.1333434283733368
1595258723.048581,102151,0.1801900565624237
1595259035.866496,102551,0.14863795042037964
1595259067.2421954,102591,0.08278121799230576
1595259161.012303,102711,0.1226314976811409
1595259568.652949,103231,0.12702083587646484
1595259647.156041,103331,0.1612212359905243
1595259914.0121088,103671,0.11534042656421661
1595260196.5976982,104031,0.1272905021905899
1595260322.2709568,104191,0.1362607181072235
1595260958.4001021,104812,0.13779790699481964
1595261380.5788553,105352,0.09809203445911407
1595261740.721168,105812,0.12164666503667831
1595262196.1713908,106392,0.1068510115146637
1595262368.7658448,106612,0.10188131034374237
1595262619.4321892,106932,0.10368558019399643
1595262839.4261088,107212,0.12137934565544128
1595262855.1715503,107232,0.15343916416168213
1595263169.3905008,107632,0.14064636826515198
1595263796.370389,108432,0.14838175475597382
1595264141.8992124,108872,0.10214054584503174
1595264220.0574472,108972,0.10974501818418503
1595264801.8587012,109712,0.17017091810703278
1595264912.0615513,109852,0.12051133066415787
1595264974.6733668,109932,0.19803357124328613
1595265069.3723257,110052,0.16217592358589172
1595265163.7153397,110172,0.05508400499820709
1595265289.1993265,110332,0.16469934582710266
1595265320.6358993,110372,0.11773362755775452
1595265822.84439,111012,0.12083660811185837
1595266199.5256846,111492,0.08833316713571548
1595266388.4159284,111732,0.07205181568861008
1595266420.0157585,111772,0.15203754603862762
1595266514.1378598,111892,0.07421983778476715
1595266702.3070583,112132,0.12177293002605438
1595267094.7843122,112632,0.07766735553741455
1595267679.2170322,113193,0.15058721601963043
1595267709.9924262,113233,0.05144114047288895
1595267771.6360633,113313,0.11955038458108902
1595268002.9263916,113613,0.10166093707084656
1595268634.946568,114433,0.07860396802425385
1595268681.1828697,114493,0.06021815910935402
1595268958.9515152,114853,0.09990493953227997
1595269236.717522,115213,0.15594536066055298
1595269498.1967158,115553,0.07416221499443054
1595269544.7575216,115613,0.10093359649181366
1595269698.2707984,115813,0.13295786082744598
1595269974.3476508,116173,0.12050601840019226
1595269989.5654325,116193,0.12636208534240723
1595270251.3157985,116533,0.10887984186410904
1595270297.6158338,116593,0.08316095173358917
1595270818.7618768,117273,0.20410430431365967
1595270849.6244893,117313,0.10108061134815216
1595270956.8001456,117453,0.09794186055660248
1595271371.3462212,117993,0.13579227030277252
1595271509.3641412,118173,0.11283236742019653
1595271831.3325493,118593,0.1741706132888794
1595272200.2112036,119073,0.18734939396381378
1595272276.9032326,119173,0.14472618699073792
1595272369.365088,119293,0.12526345252990723
1595272783.8983946,119833,0.11471261829137802
1595273091.855246,120233,0.08458299934864044
1595273168.7076864,120333,0.09560534358024597
1595273399.2674747,120633,0.08049526810646057
1595273475.5655282,120733,0.15549509227275848
1595273858.9258873,121233,0.07412291318178177
1595274134.0432532,121593,0.06704211235046387
1595274342.5848649,121674,0.09423057734966278
1595274418.467512,121774,0.11572931706905365
1595274664.0153131,122094,0.10972292721271515
1595274694.703139,122134,0.06858783960342407
1595274941.2658033,122454,0.13450157642364502
1595274972.2343597,122494,0.12061427533626556
1595275064.3649752,122614,0.10644476860761642
1595275094.9322445,122654,0.11818966269493103
1595275125.6781862,122694,0.0964602679014206
1595275310.6208112,122934,0.08613574504852295
1595275372.2194457,123014,0.11836981773376465
1595275726.1667678,123474,0.10286920517683029
1595275865.1663666,123654,0.1759709268808365
1595276158.132994,124034,0.09837840497493744
1595276327.080499,124254,0.06653100252151489
1595276357.540103,124294,0.12570646405220032
1595276449.7151105,124414,0.1904919147491455
1595276649.7341294,124674,0.12957610189914703
1595276926.5002048,125034,0.14060448110103607
1595277525.278202,125814,0.1686234474182129
1595277878.5664952,126274,0.11126648634672165
1595277940.5329876,126354,0.15301503241062164
1595277955.7891128,126374,0.148897185921669
1595278064.0548174,126514,0.13746826350688934
1595278326.4508455,126854,0.12879376113414764
1595278495.9884284,127074,0.08833403140306473
1595278664.9078183,127294,0.07784046232700348
1595278772.8480563,127434,0.14225955307483673
1595278865.5104434,127554,0.155191108584404
1595279234.028245,128034,0.12422186881303787
1595280078.5978315,129134,0.13837595283985138
1595280139.9228158,129214,0.12617865204811096
1595280338.8815897,129474,0.12124515324831009
1595280693.602589,129934,0.09768415987491608
1595280708.9796464,129954,0.11486200988292694
1595280770.5944197,130034,0.05236809700727463
1595280923.7885172,130234,0.07091760635375977
1595281223.5484235,130435,0.10259860008955002
1595281239.067156,130455,0.11981502175331116
1595281254.429273,130475,0.16336394846439362
1595281377.3740706,130635,0.09497010707855225
1595281684.9899943,131035,0.09301819652318954
1595282054.0496092,131515,0.09464319795370102
1595282162.148557,131655,0.0764707624912262
1595282208.0721312,131715,0.09521453827619553
1595282500.1817505,132095,0.10588739812374115
1595282700.4965618,132355,0.09906242787837982
1595282777.1937544,132455,0.10983853787183762
1595283329.1999276,133175,0.09169428795576096
1595283467.558406,133355,0.10294979810714722
1595283498.2026827,133395,0.09447653591632843
1595283559.3060734,133475,0.12084966897964478
1595283651.508177,133595,0.09813548624515533
1595283698.2512343,133655,0.09188926219940186
1595283805.7127051,133795,0.16825568675994873
1595283928.8159292,133955,0.10785238444805145
1595283975.3011541,134015,0.17655755579471588
1595284159.7332141,134255,0.1272224485874176
1595284574.876979,134795,0.17569348216056824
1595284636.5214825,134875,0.13193020224571228
1595284806.0005672,135095,0.1339462846517563
1595284976.3043346,135315,0.11463189870119095
1595285161.6550095,135555,0.21495287120342255
1595286025.8077884,136675,0.17842644453048706
1595286242.385637,136955,0.08297793567180634
1595286365.959877,137115,0.08391154557466507
1595286582.0075243,137395,0.12757694721221924
1595286597.606275,137415,0.13772642612457275
1595286999.5787034,137935,0.07655985653400421
1595287215.4588728,138215,0.14160889387130737
1595287599.4559414,138715,0.11973810195922852
1595288192.050689,139296,0.06960950791835785
1595288238.7577088,139356,0.1151900365948677
1595288637.7442799,139876,0.12841294705867767
1595288914.96362,140236,0.10107481479644775
1595288976.5336292,140316,0.0952165424823761
1595289360.2776237,140816,0.12457039952278137
1595289468.1526256,140956,0.13161620497703552
1595289760.348614,141336,0.08564455807209015
1595290159.4063625,141856,0.08567600697278976
1595290390.7514331,142156,0.12344697117805481
1595290513.9155772,142316,0.0819401741027832
1595290529.2281716,142336,0.09655742347240448
1595290866.9704893,142776,0.10075302422046661
1595290927.9530377,142856,0.1350923329591751
1595291143.1525016,143136,0.11439329385757446
1595291328.0399153,143376,0.15877781808376312
1595291450.6902544,143536,0.15906278789043427
1595291666.475708,143816,0.11018051207065582
1595291758.251486,143936,0.14537227153778076
1595291896.329231,144116,0.11392012238502502
1595292034.7045414,144296,0.08052147924900055
1595292065.2112617,144336,0.2761412262916565
1595292080.632063,144356,0.08838770538568497
1595292373.4408703,144736,0.11398778855800629
1595292419.319514,144796,0.12021970748901367
1595292557.4724932,144976,0.13142725825309753
1595293126.3782568,145716,0.08437369763851166
1595293372.0914972,146036,0.10179857164621353
1595293540.167469,146256,0.08580727875232697
1595293816.5462098,146616,0.12254473567008972
1595293970.0684776,146816,0.11290416121482849
1595293985.5117023,146836,0.1804175227880478
1595294184.9892218,147096,0.1653640866279602
1595294261.3593283,147196,0.09375867992639542
1595294277.035868,147216,0.11905775964260101
1595294629.8150566,147676,0.09730593115091324
1595294837.7236373,147757,0.12706924974918365
1595295066.5059721,148057,0.1336820423603058
1595295527.2144647,148657,0.13254833221435547
1595295665.666308,148837,0.12210673838853836
1595295711.5665088,148897,0.08373037725687027
1595295819.3467429,149037,0.19521105289459229
1595295973.466923,149237,0.1310294270515442
1595296019.493994,149297,0.13420885801315308
1595296095.9790237,149397,0.13383375108242035
1595296250.0084345,149597,0.06048274040222168
1595296619.9381883,150077,0.11435406655073166
1595296757.8089025,150257,0.15664687752723694
1595297050.1335273,150637,0.12048344314098358
1595297311.5917096,150977,0.15014909207820892
1595298064.0386684,151957,0.10667215287685394
1595298263.466366,152217,0.14497198164463043
1595298309.2634778,152277,0.0784950777888298
1595298786.5232325,152897,0.11187711358070374
1595298802.0664666,152917,0.13151994347572327
1595299062.7897954,153257,0.09704680740833282
1595299216.1483724,153457,0.08593542873859406
1595299292.554254,153557,0.10839181393384933
1595299461.736174,153777,0.16018353402614594
1595299553.6764526,153897,0.20100417733192444
1595299661.0512028,154037,0.12325621396303177
1595299937.103696,154397,0.13565930724143982
1595300014.0353134,154497,0.14898359775543213
1595300090.6531384,154597,0.11777525395154953
1595300367.4970522,154957,0.07562308013439178
1595300537.1059196,155177,0.09958602488040924
1595300583.5037804,155237,0.1126508116722107
1595300890.5130973,155637,0.14010736346244812
1595301013.0229633,155797,0.12573109567165375
1595301166.7390556,155997,0.085688516497612
1595301351.2388134,156237,0.16437439620494843
1595301851.0255618,156698,0.12698230147361755
1595301928.27719,156798,0.11804383993148804
1595302866.1787834,158018,0.2440474033355713
1595302881.564435,158038,0.11795034259557724
1595302942.72327,158118,0.13831542432308197
1595303372.9971962,158678,0.07799655199050903
1595304035.049992,159538,0.08568141609430313
1595304158.4293144,159698,0.10394984483718872
1595304281.9957926,159858,0.09022637456655502
1595304297.396036,159878,0.13284173607826233
1595304819.4598615,160558,0.09815201163291931
1595304988.7300577,160778,0.10479028522968292
1595305173.5853126,161018,0.08759252727031708
1595305219.6622398,161078,0.0817188173532486
1595305435.295435,161358,0.12837180495262146
1595306358.2999394,162558,0.12265847623348236
1595306727.3591952,163038,0.0935179740190506
1595306835.3721492,163178,0.14872312545776367
1595307188.8486474,163638,0.16588068008422852
1595307250.3169339,163718,0.27293330430984497
1595307466.1495068,163998,0.12854763865470886
1595307727.7806137,164338,0.08499912917613983
1595307819.4977155,164458,0.14171195030212402
1595308612.4006124,165299,0.1622176617383957
1595308858.256592,165619,0.08149902522563934
1595309027.486346,165839,0.11661258339881897
1595309165.7636416,166019,0.09965947270393372
1595309288.3718255,166179,0.1272975355386734
1595309596.387769,166579,0.07531856000423431
1595309627.031935,166619,0.06670267134904861
1595309672.9869874,166679,0.18762753903865814
1595309703.6519973,166719,0.1336968094110489
1595309795.8511446,166839,0.1107291430234909
1595309980.2863715,167079,0.10450004041194916
1595310103.3774445,167239,0.19586637616157532
1595310149.0839112,167299,0.09013773500919342
1595310225.8679204,167399,0.08596662431955338
1595310333.6723633,167539,0.09821262955665588
1595310364.2782197,167579,0.1373516470193863
1595311149.4154387,168599,0.08852639049291611
1595311318.4753828,168819,0.13729214668273926
1595311441.222267,168979,0.06724650412797928
1595311749.4723165,169379,0.13758715987205505
1595311764.8951004,169399,0.1284528374671936
1595311796.0660563,169439,0.06784653663635254
1595312011.5678947,169719,0.1963624358177185
1595312073.0789306,169799,0.10351507365703583
1595312211.9190068,169979,0.07878518104553223
1595312227.3351529,169999,0.1919335424900055
1595312304.2718003,170099,0.09106239676475525
1595312366.0127983,170179,0.09083487838506699
1595312381.6299007,170199,0.09908584505319595
1595312612.096541,170499,0.13643524050712585
1595313089.174742,171119,0.06479672342538834
1595313273.4295886,171359,0.07987422496080399
1595313380.9494796,171499,0.11290101706981659
1595313457.6455374,171599,0.0843256413936615
1595313673.1752706,171879,0.12604740262031555
1595313810.7836182,172059,0.0741027444601059
1595314042.2873142,172359,0.12029597163200378
1595314211.3554127,172579,0.07965578138828278
1595314319.308628,172719,0.17633768916130066
1595314334.6305366,172739,0.129418283700943
1595314473.1550574,172919,0.13393563032150269
1595315059.2732773,173679,0.0941489189863205
1595315328.4866889,173840,0.061397485435009
1595315343.6718082,173860,0.1157999336719513
1595315404.8394952,173940,0.1311979442834854
1595315896.5206466,174580,0.08058974891901016
1595316620.2745247,175520,0.15721115469932556
1595316681.676533,175600,0.13924533128738403
1595316958.2012248,175960,0.07408767193555832
1595317035.4231398,176060,0.09859755635261536
1595317312.2051122,176420,0.09078741818666458
1595317358.3089561,176480,0.09425892680883408
1595317681.0442972,176900,0.08790045976638794
1595317850.1141315,177120,0.14615365862846375
1595318065.3081496,177400,0.09331408143043518
1595318219.2263582,177600,0.054354336112737656
1595318326.8313942,177740,0.16719229519367218
1595318588.574431,178080,0.055558621883392334
1595318619.2218204,178120,0.11073722690343857
1595318665.2548547,178180,0.13801352679729462
1595318988.216355,178600,0.07930675148963928
1595319019.1043751,178640,0.12041862308979034
1595319095.535963,178740,0.07132657617330551
1595319265.1290252,178960,0.10336169600486755
1595319388.8249245,179120,0.09419430047273636
1595319450.4493973,179200,0.13798512518405914
1595319711.1434295,179540,0.07786288857460022
1595319988.613209,179900,0.10866381227970123
1595320081.2135003,180020,0.12567821145057678
1595320158.3648324,180120,0.08818614482879639
1595320235.5894942,180220,0.28421732783317566
1595320512.0794303,180580,0.0987432524561882
1595320527.4368205,180600,0.15240097045898438
1595320941.987703,181140,0.14137451350688934
1595321065.0357118,181300,0.05835806578397751
1595321218.401806,181500,0.08099325001239777
1595321388.6396835,181720,0.1691993772983551
1595321711.8345416,182140,0.13159027695655823
1595322136.3641682,182501,0.09217958152294159
1595322627.9838538,183141,0.13437128067016602
1595322643.4005249,183161,0.12404955923557281
1595322735.7330754,183281,0.09422876685857773
1595323535.4755638,184321,0.08492149412631989
1595323566.1843379,184361,0.1350991129875183
1595323719.7526248,184561,0.12275739014148712
1595323827.1882646,184701,0.1482393443584442
1595324241.9680874,185241,0.11538293212652206
1595324565.173128,185661,0.13534221053123474
1595324718.7092662,185861,0.09200865030288696
1595324965.187058,186181,0.07863548398017883
1595324996.4249895,186221,0.1592540144920349
1595325104.4858687,186361,0.08349630981683731
1595325597.8091564,187001,0.1262226402759552
1595325675.0698574,187101,0.09250877797603607
1595325844.9024014,187321,0.15187184512615204
1595325922.7225804,187421,0.0898771733045578
1595326583.2168036,188281,0.09065093100070953
1595326629.2239063,188341,0.18034827709197998
1595326938.9691596,188741,0.08183935284614563
1595327031.565985,188861,0.12511131167411804
1595327046.998477,188881,0.042909927666187286
1595327452.7329109,189401,0.13345935940742493
1595327562.930646,189541,0.13166403770446777
1595328538.5401795,190781,0.05142263323068619
1595328554.272363,190801,0.07113707810640335
1595328695.9822817,190981,0.09033004194498062
1595328806.58365,191121,0.11539515107870102
1595329003.424544,191182,0.08982053399085999
1595329114.064885,191322,0.08286060392856598
1595329161.0286021,191382,0.11698969453573227
1595329508.3121953,191822,0.08335298299789429
1595329681.419338,192042,0.13301095366477966
1595329854.7960908,192262,0.12253250926733017
1595330012.0963755,192462,0.08852950483560562
1595330043.2176943,192502,0.07213568687438965
1595330058.9183812,192522,0.08585219085216522
1595330105.9821715,192582,0.13908538222312927
1595330483.6334262,193062,0.10272334516048431
1595330562.1957529,193162,0.09358534961938858
1595330577.9348273,193182,0.10632549226284027
1595330641.1375723,193262,0.16436146199703217
1595330939.635315,193642,0.0901988297700882
1595331096.6970496,193842,0.165286585688591
1595331222.110694,194002,0.07903594523668289
1595331410.7869868,194242,0.0924786776304245
1595332040.3704321,195042,0.0674424022436142
1595332182.1257899,195222,0.09900672733783722
1595332197.7611184,195242,0.11643309146165848
1595332323.411673,195402,0.10404954850673676
1595332464.568258,195582,0.0938422679901123
1595333015.106953,196282,0.06047970801591873
1595333455.1067843,196842,0.14330172538757324
1595333502.1981459,196902,0.0541103333234787
1595333690.432371,197142,0.08407942950725555
1595334129.6872268,197702,0.1076146811246872
1595334507.253467,198182,0.11070970445871353
1595334664.372534,198382,0.12341675162315369
1595335528.4383078,199482,0.05901368707418442
1595335732.6144505,199742,0.13300710916519165
1595336057.2191062,199963,0.11688074469566345
1595336340.4063332,200323,0.13923585414886475
1595336418.9146807,200423,0.0817800760269165
1595336906.6735017,201043,0.08689643442630768
1595336985.5232317,201143,0.12494175136089325
1595337001.3124907,201163,0.10635678470134735
1595337032.6915722,201203,0.08182941377162933
1595337221.7002087,201443,0.15740154683589935
1595337253.3843105,201483,0.14781193435192108
1595337441.6175475,201723,0.08545434474945068
1595337598.7488008,201923,0.08576466888189316
1595337803.3819304,202183,0.06720265001058578
1595337881.6401925,202283,0.1433057337999344
1595337897.218763,202303,0.07713332027196884
1595338131.9281685,202603,0.06822758913040161
1595338226.019122,202723,0.11634321510791779
1595338382.4532568,202923,0.10433866083621979
1595338759.0635011,203403,0.09189470112323761
1595339025.6316037,203743,0.08870743215084076
1595339370.9038901,204183,0.1385040283203125
1595339857.6308012,204803,0.10181567817926407
1595339966.9044237,204943,0.1471986323595047
1595340014.0880203,205003,0.11062334477901459
1595340139.5972779,205163,0.07933805882930756
1595340390.531131,205483,0.11096782982349396
1595340452.933159,205563,0.0946199893951416
1595340531.6109262,205663,0.08411132544279099
1595340562.8668199,205703,0.11174909770488739
1595340594.2567391,205743,0.1370672881603241
1595340641.169026,205803,0.06295541673898697
1595341191.6774113,206503,0.11815748363733292
1595341301.2221208,206643,0.12546512484550476
1595341551.6054184,206963,0.09934765845537186
1595341865.2277381,207363,0.15313977003097534
1595342302.6677117,207923,0.19255077838897705
1595342334.2094197,207963,0.11061575263738632
1595342349.660531,207983,0.1026376262307167
1595342381.4688442,208023,0.14406712353229523
1595342475.5998688,208143,0.13751450181007385
1595342617.608112,208323,0.08229504525661469
1595342712.150249,208443,0.12027682363986969
1595342940.799782,208544,0.1458873748779297
1595343397.9217498,209124,0.06661494821310043
1595343618.2058678,209404,0.0847323089838028
1595343790.8725402,209624,0.09063747525215149
1595343946.9708424,209824,0.09952293336391449
1595344009.2210028,209904,0.07818514108657837
1595344024.9682083,209924,0.07353225350379944
1595344466.399786,210484,0.1559506058692932
1595344608.0427687,210664,0.11515311896800995
1595344734.0769308,210824,0.07925053685903549
1595344969.1475267,211124,0.139083594083786
1595344984.7944658,211144,0.12341991066932678
1595345173.224198,211384,0.11267562210559845
1595345659.113833,212004,0.09946592152118683
1595345800.363209,212184,0.1099182516336441
1595346004.381125,212444,0.10641130059957504
1595346051.6788008,212504,0.0854252427816391
1595346067.294873,212524,0.07794138789176941
1595346145.8166087,212624,0.11409198492765427
1595346286.8227096,212804,0.13653013110160828
1595346412.6702065,212964,0.1330820918083191
1595346522.0710642,213104,0.11667317897081375
1595346537.8155355,213124,0.06198029965162277
1595346804.534543,213464,0.08520430326461792
1595347276.3544018,214064,0.13904941082000732
1595347434.2888858,214264,0.07479248940944672
1595348013.707157,215004,0.1256200075149536
1595348156.1324046,215184,0.13598358631134033
1595348172.0246584,215204,0.16442376375198364
1595348265.9243975,215324,0.1033286452293396
1595348517.172338,215644,0.06320074200630188
1595348626.1931858,215784,0.10356903821229935
1595349066.0068266,216344,0.11661409586668015
1595349081.788023,216364,0.16793479025363922
1595349222.7275195,216544,0.07829610258340836
1595349301.355094,216644,0.14489826560020447
1595349472.5069563,216864,0.06872916221618652
1595349612.9860446,217044,0.09203822165727615
1595349982.2791862,217325,0.11145856231451035
1595350153.7798824,217545,0.13333028554916382
1595350578.289197,218085,0.09667631983757019
1595350625.3869057,218145,0.15044134855270386
1595350767.1559322,218325,0.09804092347621918
1595351160.4137108,218825,0.07537105679512024
1595351222.7620547,218905,0.11255115270614624
1595351363.9005742,219085,0.0711669847369194
1595351583.491835,219365,0.1585666388273239
1595351677.4612057,219485,0.11450745165348053
1595351708.5158358,219525,0.08883629739284515
1595352242.3959608,220205,0.08635509014129639
1595352336.5931702,220325,0.07206228375434875
1595352430.69549,220445,0.0719669982790947
1595352462.194645,220485,0.1125657856464386
1595352477.5842257,220505,0.06765131652355194
1595352634.7776575,220705,0.10131248831748962
1595352713.2076967,220805,0.12124381959438324
1595352933.5175529,221085,0.13013795018196106
1595353075.0569963,221265,0.09779664874076843
1595353325.0518055,221585,0.09479500353336334
1595353717.243702,222085,0.07913360744714737
1595354016.1076822,222465,0.14079952239990234
1595354156.9172645,222645,0.06845945119857788
1595354438.2330377,223005,0.1323934942483902
1595354720.2461786,223365,0.05732113495469093
1595354861.4768088,223545,0.13694724440574646
1595355222.0626502,224005,0.06429454684257507
1595355253.577448,224045,0.14306004345417023
1595355269.3651075,224065,0.07272782176733017
1595356070.3144372,225085,0.15574891865253448
1595356195.6702518,225245,0.11285138130187988
1595356242.821769,225305,0.1015944629907608
1595356384.213754,225485,0.07719247043132782
1595356651.606996,225825,0.07331648468971252
1595357132.170899,226246,0.12693612277507782
1595357368.063449,226546,0.07287599891424179
1595357619.7221315,226866,0.1770254373550415
1595357934.052385,227266,0.09501456469297409
1595358044.0216885,227406,0.1010456532239914
1595358153.8998098,227546,0.09671101719141006
1595358232.204077,227646,0.09127943962812424
1595358718.7382088,228266,0.08610690385103226
1595358844.5888689,228426,0.09974677860736847
1595358875.913632,228466,0.10703761875629425
1595359410.7219782,229146,0.09697359800338745
1595359457.6845975,229206,0.1695193648338318
1595359678.6679735,229486,0.10683576762676239
1595359710.2947407,229526,0.06396625190973282
1595359726.0820374,229546,0.09881675243377686
1595359899.6222646,229766,0.1253395676612854
1595359994.3713977,229886,0.10173232853412628
1595360436.1717117,230446,0.12043936550617218
1595360483.113489,230506,0.11347484588623047
1595360498.657621,230526,0.09520973265171051
1595360593.090991,230646,0.08811035752296448
1595360624.5423687,230686,0.13259682059288025
1595360892.4274337,231026,0.10663783550262451
1595361018.5105667,231186,0.09765911102294922
1595361159.655198,231366,0.14400111138820648
1595361395.7918296,231666,0.11428417265415192
1595361647.726728,231986,0.0942869633436203
1595362261.0661492,232766,0.10193610936403275
1595362448.7345726,233006,0.07454105466604233
1595362480.4524012,233046,0.057049013674259186
1595362637.7751129,233246,0.11544369161128998
1595362810.664677,233466,0.08844321221113205
1595362920.441459,233606,0.11399523913860321
1595363030.567945,233746,0.13003882765769958
1595363062.0242531,233786,0.12446816265583038
1595363329.6257305,234126,0.13403142988681793
1595363629.5332096,234506,0.12479548156261444
1595364333.443177,235227,0.08597899973392487
1595364488.1932154,235427,0.1643112748861313
1595364749.514422,235767,0.11620044708251953
1595364841.8856955,235887,0.16863250732421875
1595364981.0401647,236067,0.12152731418609619
1595365443.127709,236667,0.10677337646484375
1595365797.8905592,237127,0.08865230530500412
1595365813.3910365,237147,0.10122959315776825
1595366091.2334175,237507,0.146028533577919
1595366521.6869109,238067,0.09803689271211624
1595366598.4392688,238167,0.23005437850952148
1595366799.162161,238427,0.13542428612709045
1595366814.601806,238447,0.06014029681682587
1595367015.4596705,238707,0.09158413857221603
1595367139.8919413,238867,0.09380350261926651
1595367216.9927578,238967,0.12309465557336807
1595367247.568367,239007,0.1596039980649948
1595367263.1012928,239027,0.10361726582050323
1595367572.512973,239427,0.11039438098669052
1595367649.7828557,239527,0.12328080832958221
1595367834.1684387,239767,0.09012998640537262
1595367864.975425,239807,0.09175620973110199
1595368018.594961,240007,0.061479464173316956
1595368095.5479069,240107,0.1039632111787796
1595368203.3804257,240247,0.10799902677536011
1595368433.8679729,240547,0.13614781200885773
1595368496.1568558,240627,0.09039624035358429
1595368680.8558636,240867,0.07900974154472351
1595369220.4841492,241567,0.10841551423072815
1595369358.9946816,241747,0.08475381880998611
1595369435.8564157,241847,0.08320743590593338
1595370100.1915083,242707,0.07246562838554382
1595370177.3477085,242807,0.15770944952964783
1595370316.7489734,242987,0.07513299584388733
1595370409.0164697,243107,0.129469096660614
1595370726.7130413,243328,0.09038347005844116
1595370788.229677,243408,0.08013405650854111
1595371036.2476785,243728,0.14867398142814636
1595371237.101294,243988,0.09977744519710541
1595371545.4811018,244388,0.1294441670179367
1595371684.2513695,244568,0.09159959852695465
1595371807.611382,244728,0.14697596430778503
1595372115.3129306,245128,0.10100629180669785
1595372361.92245,245448,0.12460918724536896
1595372670.4712565,245848,0.16186471283435822
1595372716.5981603,245908,0.10437753051519394
1595372963.9341176,246228,0.08850954473018646
1595373179.1702452,246508,0.07417866587638855
1595373210.0123632,246548,0.13463836908340454
1595373379.0262005,246768,0.1680440902709961
1595374298.915122,247968,0.07233923673629761
1595374436.907971,248148,0.12592823803424835
1595374452.300887,248168,0.09586918354034424
1595374913.3123589,248768,0.10593415796756744
1595375204.8960984,249148,0.1412857621908188
1595375251.4588213,249208,0.07553493976593018
1595375588.2765198,249648,0.09093129634857178
1595376156.5588849,250388,0.12445000559091568
1595376264.4171722,250528,0.10082602500915527
1595376587.5680034,250948,0.15128177404403687
1595376679.9176755,251068,0.10110236704349518
1595376710.4303844,251108,0.1512095332145691
1595377032.6270175,251528,0.10416482388973236
1595377370.9911144,251968,0.22048839926719666
1595377965.1897945,252549,0.09276743978261948
1595378457.3288507,253189,0.1452641487121582
1595378673.4824233,253469,0.1638353317975998
1595378872.1897151,253729,0.08227594941854477
1595378917.9566174,253789,0.07975917309522629
1595379101.4559696,254029,0.0953385978937149
1595379375.7101827,254389,0.0828549861907959
1595380003.0514367,255209,0.09021617472171783
1595380248.4174545,255529,0.06905996054410934
1595380723.617479,256149,0.15457302331924438
1595380846.1320589,256309,0.1128980964422226
1595381167.7641287,256729,0.05600905418395996
1595381549.4391518,257229,0.10282063484191895
1595381626.0263782,257329,0.10832779109477997
1595381824.0308895,257589,0.08225759863853455
1595382024.233041,257849,0.11404925584793091
1595382116.891668,257969,0.07493548095226288
1595382163.0221708,258029,0.0763811320066452
1595382625.6223867,258629,0.10503215342760086
1595382763.942743,258809,0.09700831770896912
1595382779.550125,258829,0.10615718364715576
1595382856.7758706,258929,0.09136597812175751
1595382934.2856283,259029,0.1231476366519928
1595383072.8463717,259209,0.10379547625780106
1595383088.5821471,259229,0.0898858904838562
1595383551.8864582,259829,0.09214555472135544
1595383752.5372705,260089,0.11017307639122009
1595383845.2041855,260209,0.13928383588790894
1595383984.8686917,260389,0.07635416835546494
1595384200.388718,260669,0.08817769587039948


==> figures/figure_ablation/data/run-run_20200717_DispNet_DispNet_1-tag-run_20200717_DispNet.csv <==
Wall time,Step,Value
1595178644.3992758,380,2.0852718353271484
1595179008.9542937,860,0.9366669654846191
1595179054.8962202,920,1.3667644262313843
1595179223.477684,1140,1.2565462589263916
1595179452.6518202,1440,1.6829147338867188
1595179498.7336857,1500,2.1726391315460205
1595179805.4868245,1900,1.8420096635818481
1595180739.537062,3120,1.3358298540115356
1595180785.5195441,3180,0.9880093336105347
1595180922.6865788,3360,1.45137357711792
1595181870.6265874,4600,0.501435399055481
1595181946.992824,4700,1.5393186807632446
1595182268.7789438,5120,0.8491554260253906
1595182345.5687468,5220,2.1886134147644043
1595182452.7419436,5360,1.6199772357940674
1595182544.7306206,5480,0.9982835054397583
1595183080.3811646,6180,1.0894498825073242
1595183111.1932151,6220,0.7485623359680176
1595183233.5696347,6380,0.6885314583778381
1595183676.777726,6960,1.3607680797576904
1595183983.1026483,7360,1.1526440382003784
1595184809.0105405,8440,1.1664234399795532
1595184824.4199073,8460,0.9031643867492676
1595185274.3925335,8861,1.4502053260803223
1595185319.8939912,8921,1.291021466255188
1595185548.5241532,9221,1.6337904930114746
1595185594.4384956,9281,0.3215923607349396
1595185609.8194978,9301,1.4671512842178345
1595185762.2355561,9501,1.7886533737182617
1595186706.1982143,10741,1.165736436843872
1595187116.627012,11281,0.8606904745101929
1595187359.5657756,11601,1.858062982559204
1595187465.9525857,11741,1.426369309425354
1595187481.059226,11761,1.101934552192688
1595187984.5781128,12421,0.9919809103012085
1595188197.145495,12701,0.9769486784934998
1595188318.786428,12861,1.4119527339935303
1595188349.1190217,12901,1.7359187602996826
1595188394.7622612,12961,1.3063809871673584
1595188425.2690523,13001,0.8827486634254456
1595188607.7624104,13241,0.4733380675315857
1595188760.6916986,13441,1.2751516103744507
1595189414.9917727,14301,1.3557403087615967
1595189536.9916177,14461,0.9938883781433105
1595189658.515364,14621,2.097743272781372
1595189994.001867,15061,1.683363437652588
1595190055.0478725,15141,1.0645999908447266
1595190192.7328892,15321,1.3123549222946167
1595190254.0032163,15401,1.4449663162231445
1595190284.592956,15441,0.9833098649978638
1595190497.509056,15721,1.0950233936309814
1595190528.071187,15761,0.9000885486602783
1595190604.8847523,15861,1.0735228061676025
1595190635.2671096,15901,0.9814582467079163
1595190757.0125053,16061,0.9284773468971252
1595190848.6489263,16181,0.5926271677017212
1595190863.856711,16201,0.3529428541660309
1595191274.6973724,16741,1.3848060369491577
1595192500.5680037,18162,1.3364098072052002
1595192531.2556682,18202,1.1573154926300049
1595193036.4596727,18862,1.5687942504882812
1595193081.9151032,18922,1.7797996997833252
1595193341.450358,19262,1.364606499671936
1595193478.6734154,19442,0.5369597673416138
1595193493.8400679,19462,0.9437260627746582
1595193585.1972456,19582,1.500614881515503
1595193600.736425,19602,0.5528685450553894
1595193676.9067857,19702,0.8457515239715576
1595193951.3149405,20062,1.023465633392334
1595193997.024555,20122,0.959459662437439
1595194134.7306094,20302,0.719668984413147
1595194882.7719364,21282,1.0242464542388916
1595194928.4357133,21342,1.2990708351135254
1595195019.91718,21462,0.8294699192047119
1595195111.7680624,21582,1.5327563285827637
1595195188.6020722,21682,0.7667028903961182
1595195340.6703186,21882,1.1961277723312378
1595195432.4075844,22002,1.0903048515319824
1595195508.4752488,22102,0.4155063033103943
1595196301.1545548,23142,0.8102086782455444
1595196377.3713417,23242,0.25593069195747375
1595196392.5820496,23262,1.0167183876037598
1595196667.7368898,23622,1.0077018737792969
1595196865.7132757,23882,1.215816855430603
1595197064.0416055,24142,1.0966777801513672
1595197644.1868505,24902,0.55636066198349
1595197903.9659722,25242,0.9972497224807739
1595198209.5926254,25642,0.5695748329162598
1595198300.5408895,25762,1.4383279085159302
1595198407.4472115,25902,0.9545794725418091
1595198886.618107,26343,1.6412360668182373
1595198932.7550862,26403,0.620273232460022
1595199100.7197237,26623,0.4868088662624359
1595199146.768229,26683,1.2758511304855347
1595199192.3707314,26743,1.2268444299697876
1595199207.6114812,26763,0.482399582862854
1595199941.3981228,27723,1.1193208694458008
1595200033.5226047,27843,1.1832997798919678
1595200048.8697462,27863,1.1765998601913452
1595200385.71034,28303,0.8883521556854248
1595200570.4364996,28543,0.9805108904838562
1595200724.8260322,28743,1.119702696800232
1595201189.1067495,29343,1.0326588153839111
1595201358.8213418,29563,0.5188677310943604
1595201482.3428233,29723,1.1836109161376953
1595201574.8287222,29843,0.6635653376579285
1595202068.6423507,30483,0.6361457705497742
1595202130.509027,30563,1.146031379699707
1595202517.809238,31063,0.7106528282165527
1595202765.1469126,31383,1.3395068645477295
1595202780.6674368,31403,1.2950224876403809
1595203013.0504012,31703,0.65974360704422
1595203074.729196,31783,0.8619042038917542
1595203338.6809468,32123,0.9069757461547852
1595203878.8369482,32823,0.5817033648490906
1595204002.4322038,32983,0.805442214012146
1595204311.66297,33383,1.463998794555664
1595204527.6811874,33663,1.3091578483581543
1595204666.9660993,33843,1.048606276512146
1595204759.5274644,33963,1.1780970096588135
1595204790.554519,34003,0.8603429794311523
1595204836.739596,34063,0.7661296129226685
1595204944.7931113,34203,1.0390015840530396
1595205084.1672115,34383,1.333178997039795
1595205300.9941592,34663,0.8337987661361694
1595205331.7676206,34703,1.6661655902862549
1595205520.3723457,34764,0.7418316602706909
1595205643.6068373,34924,0.6933618783950806
1595205658.9366515,34944,0.9796199798583984
1595206103.4624953,35524,0.7342729568481445
1595206195.008248,35644,0.7219070792198181
1595206561.6042345,36124,0.9277909994125366
1595206879.952984,36544,0.811042070388794
1595207092.622637,36824,0.6058168411254883
1595207153.1373804,36904,0.7086394429206848
1595207290.5207777,37084,0.6993238925933838
1595207489.3302016,37344,0.8538916110992432
1595207535.673446,37404,1.1884363889694214
1595207626.9727697,37524,1.0952974557876587
1595207657.480181,37564,1.7329826354980469
1595208268.2389867,38364,0.7090328335762024
1595208528.006842,38704,0.8730097413063049
1595208680.5011628,38904,0.8257019519805908
1595208726.2627323,38964,0.9524842500686646
1595209032.0079293,39364,0.860608696937561
1595209245.214035,39644,1.364363431930542
1595209275.7348187,39684,0.7287725210189819
1595209550.537528,40044,0.6174942255020142
1595209611.3933063,40124,1.1787810325622559
1595209733.2344015,40284,0.910959005355835
1595209993.2387028,40624,0.7698336839675903
1595210084.3703063,40744,0.9534949064254761
1595210450.0200725,41224,1.0846208333969116
1595210647.614632,41484,1.0367039442062378
1595210693.297793,41544,0.42803439497947693
1595210708.2425551,41564,0.5916774272918701
1595210829.6522577,41724,0.8375148773193359
1595210890.7459524,41804,0.7312478423118591
1595210997.7816055,41944,1.3607373237609863
1595211226.4606352,42244,0.7990236282348633
1595211745.9150295,42924,0.5668356418609619
1595211807.022814,43004,1.2115103006362915
1595211913.6719987,43144,2.5291495323181152
1595212050.9460568,43324,0.6331154704093933
1595212531.7797456,43765,1.2743440866470337
1595212593.087676,43845,0.952689528465271
1595212715.3097088,44005,0.8720906972885132
1595212837.8501766,44165,0.6752445697784424
1595212899.1583393,44245,0.5094993114471436
1595213205.8161623,44645,1.3482139110565186
1595213282.03182,44745,0.9410289525985718
1595213297.4004228,44765,1.7325844764709473
1595213328.0269709,44805,1.094160556793213
1595213373.797848,44865,0.4811166226863861
1595213556.9635928,45105,0.7709894180297852
1595213602.6940207,45165,0.6157222390174866
1595213679.3774211,45265,2.0115787982940674
1595213970.6900501,45645,0.4317089319229126
1595214215.3493292,45965,1.2802342176437378
1595214368.3770208,46165,2.1388111114501953
1595214552.1989977,46405,1.200709342956543
1595214950.4585924,46925,1.1261231899261475
1595215087.644036,47105,0.4454411268234253
1595215622.3847468,47805,0.5767168998718262
1595215637.5996182,47825,1.2055346965789795
1595215668.0744953,47865,1.1477233171463013
1595216341.937689,48745,0.5918880701065063
1595216464.5013065,48905,0.9776211977005005
1595216602.527127,49085,1.5589520931243896
1595216633.3298023,49125,1.6632362604141235
1595216709.7896504,49225,0.9562482833862305
1595217091.0184703,49725,0.738650918006897
1595217105.9896169,49745,0.8957587480545044
1595217257.976331,49945,0.36881589889526367
1595217288.5586982,49985,0.5339715480804443
1595217365.2000172,50085,1.9657530784606934
1595217579.0637183,50365,0.5857513546943665
1595217670.6942282,50485,0.7714431285858154
1595217807.7893898,50665,1.395692229270935
1595218035.8007314,50965,0.5092945694923401
1595218097.0111084,51045,1.0200104713439941
1595218127.3817656,51085,0.8677670955657959
1595218508.5605283,51585,0.7691946029663086
1595218844.4358695,52025,0.9620226621627808
1595219081.2358627,52146,0.5969183444976807
1595219341.201413,52486,1.4756009578704834
1595219433.1078682,52606,1.1925933361053467
1595219831.6467915,53126,1.0474481582641602
1595220182.6575851,53586,1.0615895986557007
1595220289.0153792,53726,0.6870105266571045
1595220365.5062256,53826,1.0665203332901
1595220563.4623415,54086,0.39653536677360535
1595220669.7958484,54226,0.9469630718231201
1595220898.3054335,54526,0.5094796419143677
1595221127.821226,54826,0.7982780933380127
1595221341.1293752,55106,0.43814706802368164
1595221876.6939812,55806,1.3954378366470337
1595221892.0689154,55826,0.7200082540512085
1595221907.3409011,55846,1.1176347732543945
1595223146.8583405,57466,0.791391909122467
1595223284.365058,57646,0.8995057344436646
1595223422.314432,57826,0.5252443552017212
1595223514.03496,57946,0.8266557455062866
1595223881.0263567,58426,0.9564386606216431
1595224600.5163023,59366,0.45773330330848694
1595224723.5327382,59526,0.30074647068977356
1595225075.7087831,59986,0.4325141906738281
1595225274.8737354,60246,0.5521447658538818
1595225519.3707037,60566,0.5130780935287476
1595225565.372319,60626,1.1096948385238647
1595225686.7443047,60786,0.5561215281486511
1595225878.3416133,60847,1.4157171249389648
1595226244.9101067,61327,0.9167566895484924
1595226306.1990924,61407,0.5333486795425415
1595226764.7763417,62007,1.004290223121643
1595227116.6115675,62467,1.6585266590118408
1595227345.4770622,62767,1.4476100206375122
1595227620.5597591,63127,0.6115986108779907
1595227712.6772418,63247,0.6541967391967773
1595227957.6744173,63567,0.4749305844306946
1595228233.4655461,63927,1.0606122016906738
1595228248.65632,63947,0.48777735233306885
1595228768.735499,64627,0.8500115871429443
1595228921.816681,64827,0.9645094871520996
1595228967.616687,64887,0.39390113949775696
1595228982.8632627,64907,0.5415087938308716
1595229013.465895,64947,1.315549612045288
1595229028.7398868,64967,0.43080025911331177
1595229412.5378957,65467,1.1573610305786133
1595229917.387374,66127,0.6019917726516724
1595230268.318312,66587,1.1997900009155273
1595230528.1230252,66927,0.7152661085128784
1595231002.6453404,67547,0.6554999351501465
1595231424.071284,68087,1.3170711994171143
1595231502.456757,68187,0.8255398869514465
1595231846.8494556,68627,0.949966311454773
1595232144.9823644,69007,1.0444896221160889
1595232176.3101516,69047,0.9619238376617432
1595232286.2121522,69187,0.7691908478736877
1595232380.0611057,69307,0.7904781103134155
1595232779.4372208,69628,0.8099870085716248
1595233045.1485088,69968,1.1684786081314087
1595233233.9541297,70208,0.5813430547714233
1595233280.826658,70268,0.7171169519424438
1595233672.8461351,70768,0.9111220836639404
1595234080.2426293,71288,0.9296548366546631
1595234347.5206532,71628,1.2306997776031494
1595234660.978474,72028,0.876607358455658
1595234943.229704,72388,0.8143167495727539
1595234974.7345212,72428,0.833948016166687
1595235006.038853,72468,0.702565610408783
1595235100.0912228,72588,1.0352766513824463
1595235539.894826,73148,1.148153305053711
1595235759.5909026,73428,0.5791529417037964
1595236637.7999833,74548,0.5059135556221008
1595236700.6415875,74628,1.205146312713623
1595236826.5280006,74788,0.7658134698867798
1595236873.6622405,74848,1.1132668256759644
1595237359.686592,75468,0.8143805861473083
1595237485.0575995,75628,0.7114256620407104
1595237688.5396824,75888,0.5908348560333252
1595237766.760493,75988,0.5980173349380493
1595238017.1360044,76308,1.2346069812774658
1595238095.8084633,76408,0.6198852062225342
1595238127.2267823,76448,0.3431968688964844
1595238283.8575444,76648,0.48773467540740967
1595238346.618196,76728,1.2568819522857666
1595238800.9998198,77308,0.5374519228935242
1595238879.5167143,77408,0.47987914085388184
1595238989.4042878,77548,2.6139955520629883
1595239953.1670287,78589,2.1530442237854004
1595240062.5759351,78729,0.6663098335266113
1595240125.2053714,78809,0.3993597626686096
1595240297.335633,79029,0.798729658126831
1595240391.1464057,79149,0.8483651876449585
1595240485.0403097,79269,1.0628972053527832
1595240830.4390419,79709,0.6242561340332031
1595241080.51575,80029,0.4472808241844177
1595241221.3698072,80209,0.5322343707084656
1595241236.966755,80229,0.8895248174667358
1595241425.3065472,80469,0.46563857793807983
1595241597.6223283,80689,0.9951670169830322
1595241644.5464127,80749,0.5747320652008057
1595242536.967968,81889,1.0013809204101562
1595242614.791978,81989,0.5524051785469055
1595242630.8904154,82009,0.7004804611206055
1595242788.0556715,82209,0.24347546696662903
1595243932.685853,83669,0.5574430227279663
1595244104.7293906,83889,1.3372358083724976
1595244120.4644496,83909,0.6317035555839539
1595244151.803111,83949,0.8290950059890747
1595244230.1875722,84049,0.7022145986557007
1595244245.91689,84069,2.247443675994873
1595244637.0864139,84569,0.4025195837020874
1595244715.6489437,84669,0.8867958784103394
1595244762.6016235,84729,0.8340317010879517
1595244888.1428347,84889,0.47240859270095825
1595245201.7774131,85289,0.7331883311271667
1595245248.6534028,85349,0.7908717393875122
1595245264.290217,85369,0.7426233291625977
1595245499.6744714,85669,0.8366981744766235
1595245750.469355,85989,0.9063094258308411
1595245844.4506824,86109,0.8529465198516846
1595246047.9669704,86369,1.6747074127197266
1595246079.319503,86409,0.6163005232810974
1595246282.9161038,86669,0.4400560259819031
1595246455.6670876,86889,0.6154471039772034
1595247011.332826,87410,1.279001235961914
1595247152.3265245,87590,0.7749761343002319
1595247387.3362954,87890,0.6170726418495178
1595247496.8567686,88030,0.40945741534233093
1595247589.9891388,88150,0.6065471172332764
1595247652.9865196,88230,0.3905397057533264
1595247966.0995674,88630,0.889006495475769
1595248012.5205095,88690,0.4809572696685791
1595248670.0829175,89530,2.3007588386535645
1595248937.1896768,89870,1.0425302982330322
1595249204.4104824,90210,0.7160110473632812
1595249220.1595201,90230,0.7555775046348572
1595249534.9110727,90630,0.5101990103721619
1595249582.1865866,90690,1.0922149419784546
1595249723.2013283,90870,0.7513368725776672
1595249895.9556453,91090,0.7243619561195374
1595250289.1348512,91590,1.093317985534668
1595250336.3345659,91650,0.4998529553413391
1595250555.9623125,91930,0.3657693564891815
1595250587.2383103,91970,0.4730784296989441
1595250618.8955953,92010,0.9208698868751526
1595251074.6747575,92590,0.5879063010215759
1595251514.5902252,93150,1.0594565868377686
1595251640.200377,93310,0.5805003643035889
1595251703.0830204,93390,0.5186429619789124
1595251829.23586,93550,0.9675732254981995
1595252001.4431946,93770,0.406303346157074
1595252409.1429589,94290,0.8256241083145142
1595252487.0375276,94390,0.49081137776374817
1595252738.252882,94710,0.35531798005104065
1595252989.1383436,95030,0.7311903834342957
1595253113.8955705,95190,0.49293917417526245
1595253255.1134071,95370,0.8658249378204346
1595253396.4402902,95550,1.0890405178070068
1595253719.1085804,95771,0.416684627532959
1595253734.880013,95791,0.4583880305290222
1595253828.4509625,95911,0.7050620913505554
1595253922.7159266,96031,1.4408066272735596
1595253954.0418332,96071,0.7379466891288757
1595254000.9256096,96131,1.5256974697113037
1595254548.6759336,96831,1.2141257524490356
1595254735.7202554,97071,0.8107933402061462
1595255033.4942498,97451,0.5315626263618469
1595255394.146832,97911,0.8200328350067139
1595255707.8783603,98311,0.9187427759170532
1595256083.8035638,98791,1.0812321901321411
1595256335.101485,99111,0.7688219547271729
1595256459.921766,99271,0.6352934241294861
1595256600.8156343,99451,0.4827929437160492
1595256647.6352677,99511,0.781508207321167
1595256679.0129669,99551,1.1013379096984863
1595257479.0404742,100571,0.640775203704834
1595257526.2254364,100631,0.314141184091568
1595257841.7155328,101031,0.7514224052429199
1595257873.1908927,101071,0.9863405227661133
1595257888.900696,101091,0.749987006187439
1595257999.3956223,101231,1.0374763011932373
1595258281.8050234,101591,1.191136121749878
1595258723.048581,102151,0.8190420269966125
1595259035.866496,102551,0.507713794708252
1595259067.2421954,102591,0.4698531925678253
1595259161.012303,102711,0.7737517952919006
1595259568.652949,103231,0.7802159786224365
1595259647.156041,103331,0.8739109635353088
1595259914.0121088,103671,0.23396062850952148
1595260196.5976982,104031,0.9192719459533691
1595260322.2709568,104191,0.6056649088859558
1595260958.4001021,104812,0.6392901539802551
1595261380.5788553,105352,0.9076722860336304
1595261740.721168,105812,1.5439488887786865
1595262196.1713908,106392,0.2714008092880249
1595262368.7658448,106612,0.5594686269760132
1595262619.4321892,106932,1.172374963760376
1595262839.4261088,107212,1.295520544052124
1595262855.1715503,107232,0.5269721746444702
1595263169.3905008,107632,0.9847017526626587
1595263796.370389,108432,0.8451002836227417
1595264141.8992124,108872,0.6907550692558289
1595264220.0574472,108972,0.760363757610321
1595264801.8587012,109712,0.6287979483604431
1595264912.0615513,109852,0.5107987523078918
1595264974.6733668,109932,0.6985270977020264
1595265069.3723257,110052,0.5424401760101318
1595265163.7153397,110172,1.382226824760437
1595265289.1993265,110332,0.43719929456710815
1595265320.6358993,110372,1.6105296611785889
1595265822.84439,111012,0.3853372633457184
1595266199.5256846,111492,0.6659077405929565
1595266388.4159284,111732,1.225502371788025
1595266420.0157585,111772,0.7223303318023682
1595266514.1378598,111892,0.8352156281471252
1595266702.3070583,112132,0.6892213821411133
1595267094.7843122,112632,1.470527172088623
1595267679.2170322,113193,1.6617448329925537
1595267709.9924262,113233,0.9156316518783569
1595267771.6360633,113313,0.5327944755554199
1595268002.9263916,113613,0.8061000108718872
1595268634.946568,114433,0.9132688045501709
1595268681.1828697,114493,0.7713083624839783
1595268958.9515152,114853,1.1449971199035645
1595269236.717522,115213,0.5967079401016235
1595269498.1967158,115553,0.845016360282898
1595269544.7575216,115613,0.5090099573135376
1595269698.2707984,115813,0.6427348256111145
1595269974.3476508,116173,0.6093082427978516
1595269989.5654325,116193,0.8546987175941467
1595270251.3157985,116533,0.715988039970398
1595270297.6158338,116593,0.7626098990440369
1595270818.7618768,117273,0.8470277786254883
1595270849.6244893,117313,0.882861316204071
1595270956.8001456,117453,0.8867600560188293
1595271371.3462212,117993,1.1660852432250977
1595271509.3641412,118173,0.7476904392242432
1595271831.3325493,118593,0.7758159637451172
1595272200.2112036,119073,0.6346316337585449
1595272276.9032326,119173,1.0063040256500244
1595272369.365088,119293,0.9324648380279541
1595272783.8983946,119833,0.35091084241867065
1595273091.855246,120233,0.6512241959571838
1595273168.7076864,120333,0.38117632269859314
1595273399.2674747,120633,1.5370434522628784
1595273475.5655282,120733,0.627096951007843
1595273858.9258873,121233,0.7987041473388672
1595274134.0432532,121593,0.42970627546310425
1595274342.5848649,121674,0.400765061378479
1595274418.467512,121774,0.8504868745803833
1595274664.0153131,122094,0.6760225892066956
1595274694.703139,122134,0.34960615634918213
1595274941.2658033,122454,0.5894346833229065
1595274972.2343597,122494,0.7913678884506226
1595275064.3649752,122614,0.4661906361579895
1595275094.9322445,122654,0.46767741441726685
1595275125.6781862,122694,0.9252040386199951
1595275310.6208112,122934,1.3274006843566895
1595275372.2194457,123014,0.616383969783783
1595275726.1667678,123474,0.6625565886497498
1595275865.1663666,123654,0.566524863243103
1595276158.132994,124034,1.059770107269287
1595276327.080499,124254,0.8327303528785706
1595276357.540103,124294,0.7099478244781494
1595276449.7151105,124414,0.5604391098022461
1595276649.7341294,124674,0.8662467002868652
1595276926.5002048,125034,0.6617549657821655
1595277525.278202,125814,0.46325498819351196
1595277878.5664952,126274,0.6113722324371338
1595277940.5329876,126354,0.9854780435562134
1595277955.7891128,126374,0.383289098739624
1595278064.0548174,126514,0.6165568828582764
1595278326.4508455,126854,0.8826872110366821
1595278495.9884284,127074,0.6112111806869507
1595278664.9078183,127294,0.38622814416885376
1595278772.8480563,127434,0.6043050289154053
1595278865.5104434,127554,0.3605039119720459
1595279234.028245,128034,0.43153542280197144
1595280078.5978315,129134,1.2845072746276855
1595280139.9228158,129214,0.7186005115509033
1595280338.8815897,129474,0.5132225751876831
1595280693.602589,129934,0.4622804522514343
1595280708.9796464,129954,0.2639714777469635
1595280770.5944197,130034,0.8027584552764893
1595280923.7885172,130234,0.9209141731262207
1595281223.5484235,130435,0.859183669090271
1595281239.067156,130455,0.6845027208328247
1595281254.429273,130475,0.5326467752456665
1595281377.3740706,130635,0.6294547915458679
1595281684.9899943,131035,0.5827194452285767
1595282054.0496092,131515,0.7140897512435913
1595282162.148557,131655,0.9812010526657104
1595282208.0721312,131715,0.9034411907196045
1595282500.1817505,132095,0.2981705665588379
1595282700.4965618,132355,0.5898224115371704
1595282777.1937544,132455,1.143178105354309
1595283329.1999276,133175,0.560788631439209
1595283467.558406,133355,0.759196400642395
1595283498.2026827,133395,0.8491359949111938
1595283559.3060734,133475,0.5722123384475708
1595283651.508177,133595,0.9266995191574097
1595283698.2512343,133655,0.7440445423126221
1595283805.7127051,133795,0.7784222364425659
1595283928.8159292,133955,0.9729291796684265
1595283975.3011541,134015,0.5073904991149902
1595284159.7332141,134255,0.7879126071929932
1595284574.876979,134795,0.5782291293144226
1595284636.5214825,134875,2.3057937622070312
1595284806.0005672,135095,0.7291597127914429
1595284976.3043346,135315,0.8658772706985474
1595285161.6550095,135555,0.8996752500534058
1595286025.8077884,136675,0.6958988308906555
1595286242.385637,136955,0.41692447662353516
1595286365.959877,137115,0.5895971655845642
1595286582.0075243,137395,0.5629998445510864
1595286597.606275,137415,0.312292218208313
1595286999.5787034,137935,0.42287611961364746
1595287215.4588728,138215,1.051013469696045
1595287599.4559414,138715,0.5586336851119995
1595288192.050689,139296,0.7735929489135742
1595288238.7577088,139356,1.264991044998169
1595288637.7442799,139876,0.3886735737323761
1595288914.96362,140236,0.9436744451522827
1595288976.5336292,140316,0.7487757205963135
1595289360.2776237,140816,0.3351501524448395
1595289468.1526256,140956,1.1757265329360962
1595289760.348614,141336,0.6691908240318298
1595290159.4063625,141856,1.0368549823760986
1595290390.7514331,142156,0.8678807020187378
1595290513.9155772,142316,0.6534234881401062
1595290529.2281716,142336,0.5993598699569702
1595290866.9704893,142776,0.8674319982528687
1595290927.9530377,142856,0.4916496276855469
1595291143.1525016,143136,0.4529786705970764
1595291328.0399153,143376,0.7920132875442505
1595291450.6902544,143536,0.7264757752418518
1595291666.475708,143816,0.7698584794998169
1595291758.251486,143936,0.8768264055252075
1595291896.329231,144116,0.7884646058082581
1595292034.7045414,144296,0.43227827548980713
1595292065.2112617,144336,0.5448351502418518
1595292080.632063,144356,0.37825143337249756
1595292373.4408703,144736,0.9220574498176575
1595292419.319514,144796,0.3843885064125061
1595292557.4724932,144976,0.5454217195510864
1595293126.3782568,145716,1.0580332279205322
1595293372.0914972,146036,0.8500511050224304
1595293540.167469,146256,0.5586258769035339
1595293816.5462098,146616,0.7460755705833435
1595293970.0684776,146816,0.468730628490448
1595293985.5117023,146836,0.5412794351577759
1595294184.9892218,147096,0.9570388793945312
1595294261.3593283,147196,0.9985768795013428
1595294277.035868,147216,0.8966509103775024
1595294629.8150566,147676,0.7518181800842285
1595294837.7236373,147757,0.8589534759521484
1595295066.5059721,148057,0.718614399433136
1595295527.2144647,148657,1.0343384742736816
1595295665.666308,148837,0.7493947148323059
1595295711.5665088,148897,0.7620196342468262
1595295819.3467429,149037,0.3720625340938568
1595295973.466923,149237,0.7692824602127075
1595296019.493994,149297,1.281179666519165
1595296095.9790237,149397,0.9230287075042725
1595296250.0084345,149597,0.7438730001449585
1595296619.9381883,150077,1.2207481861114502
1595296757.8089025,150257,0.6776570081710815
1595297050.1335273,150637,0.8430865406990051
1595297311.5917096,150977,0.6502343416213989
1595298064.0386684,151957,0.8006435632705688
1595298263.466366,152217,0.8321131467819214
1595298309.2634778,152277,0.6489875912666321
1595298786.5232325,152897,0.8393435478210449
1595298802.0664666,152917,1.1241751909255981
1595299062.7897954,153257,0.6571088433265686
1595299216.1483724,153457,0.652983546257019
1595299292.554254,153557,0.5537653565406799
1595299461.736174,153777,0.46973124146461487
1595299553.6764526,153897,0.7572018504142761
1595299661.0512028,154037,0.9418933987617493
1595299937.103696,154397,1.3098461627960205
1595300014.0353134,154497,0.5040543675422668
1595300090.6531384,154597,0.6157348155975342
1595300367.4970522,154957,0.9605528712272644
1595300537.1059196,155177,0.7866345643997192
1595300583.5037804,155237,1.100625991821289
1595300890.5130973,155637,1.2740048170089722
1595301013.0229633,155797,0.9171659350395203
1595301166.7390556,155997,0.5148911476135254
1595301351.2388134,156237,0.7032557129859924
1595301851.0255618,156698,0.5625278949737549
1595301928.27719,156798,0.854224443435669
1595302866.1787834,158018,0.993126630783081
1595302881.564435,158038,0.7183749675750732
1595302942.72327,158118,0.9756522178649902
1595303372.9971962,158678,0.8657090663909912
1595304035.049992,159538,0.6212250590324402
1595304158.4293144,159698,1.2532716989517212
1595304281.9957926,159858,0.8187283873558044
1595304297.396036,159878,0.638648509979248
1595304819.4598615,160558,0.6243000626564026
1595304988.7300577,160778,0.6571818590164185
1595305173.5853126,161018,1.0173792839050293
1595305219.6622398,161078,0.7983905673027039
1595305435.295435,161358,1.8311841487884521
1595306358.2999394,162558,0.6240904331207275
1595306727.3591952,163038,1.1175934076309204
1595306835.3721492,163178,0.6664400100708008
1595307188.8486474,163638,0.6312884092330933
1595307250.3169339,163718,0.8959320187568665
1595307466.1495068,163998,1.1370480060577393
1595307727.7806137,164338,0.6471502184867859
1595307819.4977155,164458,0.48474904894828796
1595308612.4006124,165299,0.9196474552154541
1595308858.256592,165619,0.2971177399158478
1595309027.486346,165839,0.6445375084877014
1595309165.7636416,166019,0.8136138916015625
1595309288.3718255,166179,0.8568096160888672
1595309596.387769,166579,0.6117298007011414
1595309627.031935,166619,0.6658923029899597
1595309672.9869874,166679,0.8341408967971802
1595309703.6519973,166719,0.5018172264099121
1595309795.8511446,166839,1.1806674003601074
1595309980.2863715,167079,1.047093152999878
1595310103.3774445,167239,0.4724513292312622
1595310149.0839112,167299,0.5139610767364502
1595310225.8679204,167399,1.0712177753448486
1595310333.6723633,167539,0.9396774768829346
1595310364.2782197,167579,1.174044132232666
1595311149.4154387,168599,0.5995633006095886
1595311318.4753828,168819,0.636928379535675
1595311441.222267,168979,0.712975025177002
1595311749.4723165,169379,0.3559391498565674
1595311764.8951004,169399,0.7444899082183838
1595311796.0660563,169439,0.6939201951026917
1595312011.5678947,169719,1.4319820404052734
1595312073.0789306,169799,1.47712242603302
1595312211.9190068,169979,0.8052339553833008
1595312227.3351529,169999,0.8962234258651733
1595312304.2718003,170099,0.7383284568786621
1595312366.0127983,170179,0.42698055505752563
1595312381.6299007,170199,0.9686098694801331
1595312612.096541,170499,0.7494173049926758
1595313089.174742,171119,0.6681289672851562
1595313273.4295886,171359,0.38991522789001465
1595313380.9494796,171499,0.9881348609924316
1595313457.6455374,171599,0.9254046678543091
1595313673.1752706,171879,1.1833817958831787
1595313810.7836182,172059,0.8446359038352966
1595314042.2873142,172359,0.5496276021003723
1595314211.3554127,172579,0.6353562474250793
1595314319.308628,172719,0.7330068349838257
1595314334.6305366,172739,0.8083184361457825
1595314473.1550574,172919,0.6660767197608948
1595315059.2732773,173679,0.6357457041740417
1595315328.4866889,173840,0.5575212240219116
1595315343.6718082,173860,0.780429482460022
1595315404.8394952,173940,0.6518213748931885
1595315896.5206466,174580,1.0779595375061035
1595316620.2745247,175520,1.1071727275848389
1595316681.676533,175600,0.4545636773109436
1595316958.2012248,175960,0.6558465361595154
1595317035.4231398,176060,1.128777027130127
1595317312.2051122,176420,1.0765423774719238
1595317358.3089561,176480,0.8045768737792969
1595317681.0442972,176900,0.9090297222137451
1595317850.1141315,177120,0.4585825800895691
1595318065.3081496,177400,0.5126777291297913
1595318219.2263582,177600,0.4434906244277954
1595318326.8313942,177740,0.6056296229362488
1595318588.574431,178080,1.2213718891143799
1595318619.2218204,178120,0.6155317425727844
1595318665.2548547,178180,0.5965625643730164
1595318988.216355,178600,0.5921610593795776
1595319019.1043751,178640,0.6331914663314819
1595319095.535963,178740,0.829569935798645
1595319265.1290252,178960,0.6558165550231934
1595319388.8249245,179120,0.5389680862426758
1595319450.4493973,179200,1.076587438583374
1595319711.1434295,179540,1.1061538457870483
1595319988.613209,179900,0.46148133277893066
1595320081.2135003,180020,0.7027826309204102
1595320158.3648324,180120,0.5915378928184509
1595320235.5894942,180220,0.6642302870750427
1595320512.0794303,180580,0.9128700494766235
1595320527.4368205,180600,0.5376802682876587
1595320941.987703,181140,0.6735745072364807
1595321065.0357118,181300,0.9154278635978699
1595321218.401806,181500,0.9988692998886108
1595321388.6396835,181720,0.8630893230438232
1595321711.8345416,182140,0.7630727291107178
1595322136.3641682,182501,0.48727941513061523
1595322627.9838538,183141,1.0795232057571411
1595322643.4005249,183161,1.118776559829712
1595322735.7330754,183281,0.8031012415885925
1595323535.4755638,184321,0.762506365776062
1595323566.1843379,184361,0.4421277642250061
1595323719.7526248,184561,0.39178669452667236
1595323827.1882646,184701,0.750681459903717
1595324241.9680874,185241,0.6681327223777771
1595324565.173128,185661,1.3582504987716675
1595324718.7092662,185861,0.9566278457641602
1595324965.187058,186181,0.33362632989883423
1595324996.4249895,186221,1.4664074182510376
1595325104.4858687,186361,0.582131028175354
1595325597.8091564,187001,0.6495484709739685
1595325675.0698574,187101,0.720955491065979
1595325844.9024014,187321,0.4007452726364136
1595325922.7225804,187421,0.6948143243789673
1595326583.2168036,188281,0.6401354670524597
1595326629.2239063,188341,0.7056984901428223
1595326938.9691596,188741,0.7390894293785095
1595327031.565985,188861,0.742356538772583
1595327046.998477,188881,0.875230073928833
1595327452.7329109,189401,1.147770643234253
1595327562.930646,189541,0.6492331027984619
1595328538.5401795,190781,0.5305451154708862
1595328554.272363,190801,0.4928208589553833
1595328695.9822817,190981,0.965578019618988
1595328806.58365,191121,0.6351050138473511
1595329003.424544,191182,0.9007547497749329
1595329114.064885,191322,0.4507685601711273
1595329161.0286021,191382,0.5758652687072754
1595329508.3121953,191822,0.667328953742981
1595329681.419338,192042,0.747890055179596
1595329854.7960908,192262,1.1505022048950195
1595330012.0963755,192462,0.6096045970916748
1595330043.2176943,192502,0.7763593196868896
1595330058.9183812,192522,1.1159088611602783
1595330105.9821715,192582,0.8917545080184937
1595330483.6334262,193062,0.8412058353424072
1595330562.1957529,193162,0.9620549082756042
1595330577.9348273,193182,0.6553686857223511
1595330641.1375723,193262,0.3958486318588257
1595330939.635315,193642,0.8644769191741943
1595331096.6970496,193842,0.9669127464294434
1595331222.110694,194002,1.0354511737823486
1595331410.7869868,194242,0.5371376872062683
1595332040.3704321,195042,0.6581863164901733
1595332182.1257899,195222,0.38412225246429443
1595332197.7611184,195242,0.8820191621780396
1595332323.411673,195402,1.6115295886993408
1595332464.568258,195582,0.35937732458114624
1595333015.106953,196282,0.6480764746665955
1595333455.1067843,196842,0.6680659651756287
1595333502.1981459,196902,0.4004457890987396
1595333690.432371,197142,0.6983403563499451
1595334129.6872268,197702,0.742893636226654
1595334507.253467,198182,0.7144864201545715
1595334664.372534,198382,0.7260279655456543
1595335528.4383078,199482,0.8944506645202637
1595335732.6144505,199742,0.5888161659240723
1595336057.2191062,199963,1.0690844058990479
1595336340.4063332,200323,0.6590913534164429
1595336418.9146807,200423,0.6408007144927979
1595336906.6735017,201043,0.708106517791748
1595336985.5232317,201143,0.6853282451629639
1595337001.3124907,201163,0.7994108200073242
1595337032.6915722,201203,1.3969614505767822
1595337221.7002087,201443,0.5969301462173462
1595337253.3843105,201483,0.5894967317581177
1595337441.6175475,201723,0.2712104320526123
1595337598.7488008,201923,0.6897298097610474
1595337803.3819304,202183,0.5016775727272034
1595337881.6401925,202283,0.3078385293483734
1595337897.218763,202303,0.5755317211151123
1595338131.9281685,202603,0.771609902381897
1595338226.019122,202723,0.467746764421463
1595338382.4532568,202923,1.062098503112793
1595338759.0635011,203403,0.37338316440582275
1595339025.6316037,203743,0.5565050840377808
1595339370.9038901,204183,0.390999972820282
1595339857.6308012,204803,0.7162071466445923
1595339966.9044237,204943,0.985893964767456
1595340014.0880203,205003,0.38472095131874084
1595340139.5972779,205163,0.7900435328483582
1595340390.531131,205483,0.9328585267066956
1595340452.933159,205563,0.9844970703125
1595340531.6109262,205663,0.7589527368545532
1595340562.8668199,205703,0.37998080253601074
1595340594.2567391,205743,1.4076969623565674
1595340641.169026,205803,0.43840765953063965
1595341191.6774113,206503,0.5313758850097656
1595341301.2221208,206643,0.9671926498413086
1595341551.6054184,206963,0.9135138988494873
1595341865.2277381,207363,0.5383510589599609
1595342302.6677117,207923,0.510898232460022
1595342334.2094197,207963,1.3393410444259644
1595342349.660531,207983,0.7351943254470825
1595342381.4688442,208023,0.48561426997184753
1595342475.5998688,208143,1.132143497467041
1595342617.608112,208323,0.4589248299598694
1595342712.150249,208443,0.733831524848938
1595342940.799782,208544,0.7541576623916626
1595343397.9217498,209124,0.4209339916706085
1595343618.2058678,209404,1.1136014461517334
1595343790.8725402,209624,0.48074352741241455
1595343946.9708424,209824,0.9986745119094849
1595344009.2210028,209904,1.21641206741333
1595344024.9682083,209924,0.9206279516220093
1595344466.399786,210484,0.7925374507904053
1595344608.0427687,210664,0.5912062525749207
1595344734.0769308,210824,0.4479526877403259
1595344969.1475267,211124,0.7376856207847595
1595344984.7944658,211144,1.115847110748291
1595345173.224198,211384,0.6460765600204468
1595345659.113833,212004,0.7313105463981628
1595345800.363209,212184,0.7131812572479248
1595346004.381125,212444,0.5502496957778931
1595346051.6788008,212504,0.4387652277946472
1595346067.294873,212524,0.5115337371826172
1595346145.8166087,212624,0.9710292816162109
1595346286.8227096,212804,0.6954153776168823
1595346412.6702065,212964,0.6224709153175354
1595346522.0710642,213104,0.47880446910858154
1595346537.8155355,213124,0.4681664705276489
1595346804.534543,213464,0.6885238885879517
1595347276.3544018,214064,0.8498150706291199
1595347434.2888858,214264,0.8002161979675293
1595348013.707157,215004,0.9013943672180176
1595348156.1324046,215184,0.4385540187358856
1595348172.0246584,215204,0.5063938498497009
1595348265.9243975,215324,1.1107399463653564
1595348517.172338,215644,0.8191742897033691
1595348626.1931858,215784,0.5698996186256409
1595349066.0068266,216344,0.43146854639053345
1595349081.788023,216364,0.6471351385116577
1595349222.7275195,216544,1.1405528783798218
1595349301.355094,216644,0.5922894477844238
1595349472.5069563,216864,0.5440623164176941
1595349612.9860446,217044,0.6210435628890991
1595349982.2791862,217325,0.362229585647583
1595350153.7798824,217545,0.9715613126754761
1595350578.289197,218085,0.86734539270401
1595350625.3869057,218145,0.7661668062210083
1595350767.1559322,218325,0.5554741024971008
1595351160.4137108,218825,0.8414168953895569
1595351222.7620547,218905,1.0077199935913086
1595351363.9005742,219085,0.8674023151397705
1595351583.491835,219365,0.25110578536987305
1595351677.4612057,219485,0.9609318971633911
1595351708.5158358,219525,0.5384276509284973
1595352242.3959608,220205,0.9269031286239624
1595352336.5931702,220325,0.8707046508789062
1595352430.69549,220445,0.4147164821624756
1595352462.194645,220485,0.5245080590248108
1595352477.5842257,220505,1.0190820693969727
1595352634.7776575,220705,0.6221159100532532
1595352713.2076967,220805,0.6374223232269287
1595352933.5175529,221085,0.46923306584358215
1595353075.0569963,221265,0.6477872133255005
1595353325.0518055,221585,0.3966154456138611
1595353717.243702,222085,0.8152444362640381
1595354016.1076822,222465,0.7750387191772461
1595354156.9172645,222645,0.7276140451431274
1595354438.2330377,223005,0.5026687383651733
1595354720.2461786,223365,1.2174794673919678
1595354861.4768088,223545,0.4488151967525482
1595355222.0626502,224005,0.6715025901794434
1595355253.577448,224045,1.2042498588562012
1595355269.3651075,224065,1.2770429849624634
1595356070.3144372,225085,0.8922687768936157
1595356195.6702518,225245,0.8304443359375
1595356242.821769,225305,0.5376724004745483
1595356384.213754,225485,0.503887414932251
1595356651.606996,225825,0.6060212254524231
1595357132.170899,226246,0.5371365547180176
1595357368.063449,226546,0.6642162203788757
1595357619.7221315,226866,1.693092703819275
1595357934.052385,227266,0.5232243537902832
1595358044.0216885,227406,0.8176299333572388
1595358153.8998098,227546,0.5764000415802002
1595358232.204077,227646,0.5438414812088013
1595358718.7382088,228266,0.5609697699546814
1595358844.5888689,228426,0.5204618573188782
1595358875.913632,228466,0.6202154159545898
1595359410.7219782,229146,1.2475706338882446
1595359457.6845975,229206,0.50577712059021
1595359678.6679735,229486,0.6946607828140259
1595359710.2947407,229526,0.42780572175979614
1595359726.0820374,229546,0.7591320276260376
1595359899.6222646,229766,0.436246395111084
1595359994.3713977,229886,1.085081934928894
1595360436.1717117,230446,0.49566206336021423
1595360483.113489,230506,0.9897734522819519
1595360498.657621,230526,0.9439264535903931
1595360593.090991,230646,0.3418802320957184
1595360624.5423687,230686,1.0641860961914062
1595360892.4274337,231026,0.7107560038566589
1595361018.5105667,231186,0.48575907945632935
1595361159.655198,231366,0.5320656895637512
1595361395.7918296,231666,1.052748203277588
1595361647.726728,231986,0.8450311422348022
1595362261.0661492,232766,0.967465877532959
1595362448.7345726,233006,1.026343584060669
1595362480.4524012,233046,0.6004458665847778
1595362637.7751129,233246,0.5957679748535156
1595362810.664677,233466,0.5503193140029907
1595362920.441459,233606,0.8913480043411255
1595363030.567945,233746,0.7703286409378052
1595363062.0242531,233786,1.1163228750228882
1595363329.6257305,234126,0.5819833874702454
1595363629.5332096,234506,0.7051303386688232
1595364333.443177,235227,1.1029295921325684
1595364488.1932154,235427,0.6575126647949219
1595364749.514422,235767,0.6453058123588562
1595364841.8856955,235887,1.135532021522522
1595364981.0401647,236067,1.2258107662200928
1595365443.127709,236667,0.7539912462234497
1595365797.8905592,237127,0.3250669836997986
1595365813.3910365,237147,0.6352863311767578
1595366091.2334175,237507,0.8008439540863037
1595366521.6869109,238067,0.3730161190032959
1595366598.4392688,238167,0.5134199857711792
1595366799.162161,238427,0.485421746969223
1595366814.601806,238447,0.4442002475261688
1595367015.4596705,238707,0.24705275893211365
1595367139.8919413,238867,0.9374938011169434
1595367216.9927578,238967,0.7888734340667725
1595367247.568367,239007,0.7154253721237183
1595367263.1012928,239027,0.4764116406440735
1595367572.512973,239427,0.7564517259597778
1595367649.7828557,239527,0.5993539690971375
1595367834.1684387,239767,0.5595760345458984
1595367864.975425,239807,0.7391644716262817
1595368018.594961,240007,0.8051131963729858
1595368095.5479069,240107,0.6055048704147339
1595368203.3804257,240247,0.8980938196182251
1595368433.8679729,240547,0.4545200765132904
1595368496.1568558,240627,0.5647043585777283
1595368680.8558636,240867,0.6266647577285767
1595369220.4841492,241567,0.2935291826725006
1595369358.9946816,241747,1.4720573425292969
1595369435.8564157,241847,0.4642699062824249
1595370100.1915083,242707,0.8142160773277283
1595370177.3477085,242807,0.7705994844436646
1595370316.7489734,242987,0.755290687084198
1595370409.0164697,243107,1.0275938510894775
1595370726.7130413,243328,0.8119669556617737
1595370788.229677,243408,0.6387075185775757
1595371036.2476785,243728,0.4878569543361664
1595371237.101294,243988,0.865266740322113
1595371545.4811018,244388,0.8141933679580688
1595371684.2513695,244568,0.6518514156341553
1595371807.611382,244728,0.4793206751346588
1595372115.3129306,245128,0.6965363025665283
1595372361.92245,245448,0.2859678268432617
1595372670.4712565,245848,0.4501091241836548
1595372716.5981603,245908,0.5136918425559998
1595372963.9341176,246228,0.72258460521698
1595373179.1702452,246508,0.37825024127960205
1595373210.0123632,246548,1.1124811172485352
1595373379.0262005,246768,0.6642193794250488
1595374298.915122,247968,0.8699957132339478
1595374436.907971,248148,0.5310378670692444
1595374452.300887,248168,1.5221388339996338
1595374913.3123589,248768,0.790120005607605
1595375204.8960984,249148,0.8639447093009949
1595375251.4588213,249208,1.0850327014923096
1595375588.2765198,249648,0.6554955244064331
1595376156.5588849,250388,1.3204256296157837
1595376264.4171722,250528,0.862646758556366
1595376587.5680034,250948,0.7773531675338745
1595376679.9176755,251068,0.6287705302238464
1595376710.4303844,251108,0.8449104428291321
1595377032.6270175,251528,0.637836754322052
1595377370.9911144,251968,0.45206418633461
1595377965.1897945,252549,0.8844977617263794
1595378457.3288507,253189,0.6642791032791138
1595378673.4824233,253469,0.48054879903793335
1595378872.1897151,253729,0.9484825134277344
1595378917.9566174,253789,0.5756027102470398
1595379101.4559696,254029,0.5196398496627808
1595379375.7101827,254389,1.7819300889968872
1595380003.0514367,255209,1.1422396898269653
1595380248.4174545,255529,0.45203128457069397
1595380723.617479,256149,0.7044333815574646
1595380846.1320589,256309,1.4919102191925049
1595381167.7641287,256729,0.5374025702476501
1595381549.4391518,257229,0.6436833739280701
1595381626.0263782,257329,1.175926923751831
1595381824.0308895,257589,0.7129210233688354
1595382024.233041,257849,0.7445273399353027
1595382116.891668,257969,0.7836828231811523
1595382163.0221708,258029,0.7877256870269775
1595382625.6223867,258629,0.9288017749786377
1595382763.942743,258809,1.0949740409851074
1595382779.550125,258829,0.8729844093322754
1595382856.7758706,258929,0.5959047079086304
1595382934.2856283,259029,0.5192816257476807
1595383072.8463717,259209,0.4126494824886322
1595383088.5821471,259229,0.7519022226333618
1595383551.8864582,259829,0.640931248664856
1595383752.5372705,260089,1.372448444366455
1595383845.2041855,260209,0.8159598112106323
1595383984.8686917,260389,0.5113742351531982
1595384200.388718,260669,1.0031965970993042


==> figures/figure_ablation/data/run_.-tag-run_091118_Validation_Disp_epoch.csv <==
Wall time,Step,Value
1541754161.420428,0,0.13007277250289917
1541759861.8868551,1,0.19473108649253845
1541765553.898331,2,0.19231821596622467
1541771267.8572562,3,0.2151690274477005
1541776919.2892823,4,0.19349923729896545
1541782626.2150307,5,0.18895302712917328
1541788329.0015934,6,0.20393787324428558
1541794039.226219,7,0.1684914082288742
1541799745.7020915,8,0.17292846739292145
1541805448.690531,9,0.15508480370044708
1541811152.4272816,10,0.16265538334846497
1541816852.4694219,11,0.1507413685321808
1541822558.6989717,12,0.18601952493190765
1541828255.075129,13,0.17161013185977936
1541833976.0396867,14,0.1700843870639801
1541839640.26887,15,0.1763923317193985
1541845313.31388,16,0.16574406623840332
1541851040.5777977,17,0.17221252620220184
1541856875.9166708,18,0.1597285121679306
1541862560.351663,19,0.15551504492759705
1541868214.0241232,20,0.17003045976161957
1541873912.5141602,21,0.17269565165042877
1541879614.1014729,22,0.16298797726631165
1541885302.0990882,23,0.14882510900497437
1541890987.9994078,24,0.17015239596366882
1541896679.5867496,25,0.22548404335975647
1541902372.7018895,26,0.1711992472410202
1541908073.531509,27,0.16600702702999115
1541913784.0296433,28,0.1818852424621582
1541919461.974744,29,0.16819308698177338
1541925170.6495514,30,0.1631447970867157
1541930873.8524864,31,0.17045243084430695
1541936582.0846927,32,0.17231853306293488
1541942282.6146438,33,0.164254829287529
1541947970.3018224,34,0.1575813591480255
1541953666.4047048,35,0.18805605173110962
1541959370.5131335,36,0.1787901520729065
1541965088.69892,37,0.167071133852005
1541970805.2518585,38,0.16229940950870514
1541976496.5840151,39,0.1686302274465561
1541982189.013155,40,0.15257826447486877


==> figures/figure_ablation/data/run_.-tag-run_141118_dispNet1_real_Validation_Disp_epoch.csv <==
Wall time,Step,Value
1542210429.4291008,0,0.13007277250289917
1542217061.7701676,1,0.14468835294246674
1542223689.5205731,2,0.1428178995847702
1542230280.5466716,3,0.12943725287914276
1542236872.1078007,4,0.18517112731933594
1542243461.6376727,5,0.18913684785366058
1542250077.5256367,6,0.24830199778079987
1542256740.340114,7,0.22584356367588043
1542263405.0679522,8,0.3003152906894684
1542270054.5626817,9,0.29913330078125
1542276708.1761642,10,0.3034729063510895
1542283454.007806,11,0.3152071535587311
1542290176.6974864,12,0.3212820589542389
1542296928.6781383,13,0.38446494936943054
1542303693.1466863,14,0.3971647024154663
1542310447.111868,15,0.469035804271698
1542317232.7203932,16,0.43798401951789856
1542324099.953791,17,0.4556178152561188
1542330964.397484,18,0.4655451774597168
1542337829.6914124,19,0.4392654299736023
1542344654.8714247,20,0.48071905970573425
1542351451.6225057,21,0.49187755584716797
1542358232.657027,22,0.5232549905776978
1542365031.548711,23,0.5036077499389648
1542371819.5180938,24,0.5327709317207336
1542378593.6169853,25,0.4954412877559662
1542385380.2218897,26,0.5196786522865295
1542392201.9669018,27,0.5577285885810852
1542399020.539319,28,0.5552296042442322
1542405854.225319,29,0.5502557754516602
1542412665.52136,30,0.555637538433075
1542419443.6091323,31,0.542650580406189
1542426213.6802742,32,0.5688096284866333
1542433015.1332731,33,0.5639033317565918
1542439817.1493304,34,0.5697661638259888
1542446607.738088,35,0.6021050810813904
1542453427.3711522,36,0.5750898122787476
1542460257.32427,37,0.5935201048851013
1542467090.5610461,38,0.564798891544342
1542473928.5964031,39,0.5985611081123352
1542480748.0611928,40,0.5748063325881958


==> figures/figure_ablation/data/run_.-tag-run_281018_Validation_Disp_epoch.csv <==
Wall time,Step,Value
1541748869.358044,0,0.13007277250289917
1541748973.1201189,1,0.1893373429775238
1541749077.7411218,2,0.12376555055379868
1541749181.7874966,3,0.11646954715251923
1541749286.1015115,4,0.10432789474725723
1541749389.6779122,5,0.10357324779033661
1541749492.966911,6,0.11680696904659271
1541749597.3257816,7,0.09674620628356934
1541749701.7111907,8,0.09637800604104996
1541749806.3146818,9,0.09507698565721512
1541749910.153627,10,0.08746274560689926
1541750012.9354732,11,0.11239934712648392
1541750117.4395986,12,0.1015142947435379
1541750220.7582374,13,0.09257326275110245
1541750329.5739977,14,0.09214036166667938
1541750435.0197117,15,0.09626920521259308
1541750546.120983,16,0.08712688088417053
1541750650.016972,17,0.09966650605201721
1541750754.4596357,18,0.09856006503105164
1541750858.1769574,19,0.10202772170305252
1541750963.2401667,20,0.09821245074272156
1541751067.1381254,21,0.09405618906021118
1541751170.6507118,22,0.10661307722330093
1541751273.7401524,23,0.11848876625299454
1541751378.251778,24,0.1015789583325386
1541751482.5121512,25,0.09916841238737106
1541751586.908718,26,0.11701741069555283
1541751690.2842488,27,0.1800641119480133
1541751794.4817493,28,0.12747937440872192
1541751899.3860857,29,0.10727369040250778
1541752003.3789425,30,0.11366800963878632
1541752107.1019475,31,0.11980956792831421
1541752211.1325629,32,0.11174344271421432
1541752315.4697978,33,0.10847499966621399
1541752418.7897797,34,0.1617661863565445
1541752522.7367384,35,0.11587775498628616
1541752626.339809,36,0.1335279494524002
1541752731.0486937,37,0.12331700325012207
1541752834.2261367,38,0.1112891212105751
1541752938.2916846,39,0.11880753189325333
1541753041.6289783,40,0.12906955182552338


==> figures/figure_ablation/data/run_run_091118_DispNet_DispNet_0-tag-run_091118_DispNet.csv <==
Wall time,Step,Value
1541754421.194065,380,2.358236312866211
1541754728.5590248,860,2.083369493484497
1541754767.0135903,920,1.852806806564331
1541754909.0383236,1140,2.1848394870758057
1541755102.2262244,1440,1.9778149127960205
1541755397.04805,1900,2.1698172092437744
1541756177.0008295,3120,1.4040004014968872
1541756215.9145951,3180,1.2669684886932373
1541756331.2778063,3360,1.0122199058532715
1541757126.1486619,4600,1.0037004947662354
1541757190.2770653,4700,1.0270187854766846
1541757458.2471862,5120,1.3742904663085938
1541757611.928906,5360,1.6431145668029785
1541757689.0340292,5480,1.9245914220809937
1541758136.833525,6180,1.2847380638122559
1541758162.3587103,6220,1.3573698997497559
1541758264.4487052,6380,1.7337931394577026
1541758635.0497832,6960,2.0191152095794678
1541758891.575941,7360,1.8593494892120361
1541759580.3378062,8440,2.0423433780670166
1541759976.716551,8857,1.415592908859253
1541760206.9895546,9217,1.9650499820709229
1541760386.0599542,9497,1.42372465133667
1541761175.6475685,10737,1.7667145729064941
1541761521.1715152,11277,1.7304410934448242
1541761726.0161245,11597,1.901841402053833
1541761815.4012332,11737,1.8851983547210693
1541761828.2150958,11757,2.4250433444976807
1541762250.3957624,12417,2.054774284362793
1541762429.1066492,12697,1.9096719026565552
1541762531.763585,12857,1.5375175476074219
1541762595.269337,12957,1.976253628730774
1541762774.4885828,13237,2.0393171310424805
1541762902.1889513,13437,1.9516278505325317
1541763450.3730912,14297,3.2388784885406494
1541763552.4134285,14457,2.2616147994995117
1541763654.058433,14617,2.5456647872924805
1541763985.6354663,15137,3.25923228263855
1541764101.493442,15317,2.0275144577026367
1541764152.664938,15397,2.1669812202453613
1541764178.1639638,15437,3.0505971908569336
1541764356.5089839,15717,2.3248636722564697
1541764381.9724636,15757,2.710068464279175
1541764471.095292,15897,1.5222243070602417
1541764574.1494572,16057,3.3872251510620117
1541764650.6376667,16177,2.8317275047302246
1541765009.6239886,16737,3.4508838653564453
1541766543.974082,18914,4.300566673278809
1541766760.1339839,19254,2.9618823528289795
1541766875.1826696,19434,2.4583792686462402
1541766887.957115,19454,4.3910417556762695
1541766964.5293195,19574,2.8096508979797363
1541767041.112716,19694,2.976536512374878
1541767271.6519415,20054,4.071915149688721
1541767310.168086,20114,2.3817522525787354
1541767424.227756,20294,2.8301620483398438
1541768051.8480392,21274,2.992056369781494
1541768089.9941256,21334,2.826373338699341
1541768166.9176946,21454,3.029627561569214
1541768243.3884451,21574,3.2711362838745117
1541768436.177967,21874,2.12156081199646
1541768512.7498043,21994,2.4858505725860596
1541768576.5524585,22094,3.107841968536377
1541769241.8590581,23134,2.4717044830322266
1541769305.9002533,23234,1.8262869119644165
1541769318.6961548,23254,3.212698221206665
1541769548.3025906,23614,2.70755934715271
1541769714.6388378,23874,2.724485158920288
1541770365.9356081,24894,3.52729868888855
1541770583.180088,25234,2.200813055038452
1541771441.594406,26331,2.1753060817718506
1541771480.2982192,26391,3.559575080871582
1541771659.1970499,26671,2.624587059020996
1541771709.834514,26751,2.0690739154815674
1541772313.376043,27711,3.3897554874420166
1541772402.8511648,27851,3.017054796218872
1541772683.5160103,28291,2.7161624431610107
1541772834.3278854,28531,3.2256438732147217
1541772960.3460634,28731,3.0905208587646484
1541773339.3092713,29331,3.097817897796631
1541773480.284663,29551,3.200958251953125
1541773582.1108487,29711,4.159262657165527
1541773659.468954,29831,3.6106159687042236
1541774067.826027,30471,2.4731202125549316
1541774438.2014816,31051,2.146838665008545
1541774641.2920167,31371,5.03834342956543
1541774842.6010056,31691,2.8651535511016846
1541774892.6240034,31771,3.843263626098633
1541775107.889683,32111,3.431178569793701
1541775548.7002137,32811,2.8589205741882324
1541776075.2655365,33651,5.439380645751953
1541776188.951093,33831,3.1614701747894287
1541776263.5924163,33951,4.285905838012695
1541776327.3317454,34051,5.437962055206299
1541776417.1836379,34191,3.110306978225708
1541776532.187841,34371,3.384762763977051
1541776711.196984,34651,2.906733989715576
1541776736.6883144,34691,3.31543231010437
1541776775.6259089,34751,3.247380256652832
1541777037.7741945,34928,3.3122754096984863
1541777486.6764183,35628,3.278818130493164
1541778061.617966,36528,3.5687499046325684
1541778291.3254254,36888,2.2280404567718506
1541778406.6205394,37068,2.385948657989502
1541778573.67424,37328,3.9635472297668457
1541778612.388904,37388,3.1681389808654785
1541778715.0828607,37548,2.4874091148376465
1541779227.2050583,38348,5.385171890258789
1541779444.7126198,38688,5.131345272064209
1541779573.3496804,38888,2.2874903678894043
1541779611.9033802,38948,2.5907435417175293
1541779868.9311683,39348,3.8829188346862793
1541780073.744798,39668,4.634293079376221
1541780304.3361046,40028,3.6388497352600098
1541780457.2675812,40268,4.217097282409668
1541780751.3600993,40728,2.4890737533569336
1541781224.9999845,41468,3.3668625354766846
1541781263.32831,41528,5.176710605621338
1541781276.0855682,41548,4.59028434753418
1541781378.6110454,41708,3.056335926055908
1541781429.9077084,41788,2.8284432888031006
1541781519.193245,41928,3.302608013153076
1541782195.6715505,42988,3.0008902549743652
1541782284.7237303,43128,2.5067224502563477
1541782399.345546,43308,2.9109177589416504
1541782826.8437557,43745,2.2626500129699707
1541782877.3912973,43825,3.305130958557129
1541782979.8015864,43985,2.6200644969940186
1541783081.6106157,44145,3.4229342937469482
1541783133.455779,44225,3.9789109230041504
1541783390.1546535,44625,2.913210868835449
1541783453.552876,44725,2.416931390762329
1541783466.247675,44745,3.8193976879119873
1541783530.3195603,44845,2.683120012283325
1541783721.6030676,45145,4.52310848236084
1541783785.7935314,45245,3.955838918685913
1541784028.3859646,45625,4.9110565185546875
1541784232.7027879,45945,4.054511547088623
1541784360.2656384,46145,3.015678644180298
1541784514.2004201,46385,2.5933773517608643
1541784845.8111408,46905,3.4989686012268066
1541784961.3094416,47085,3.585407257080078
1541785408.0570133,47785,2.1667447090148926
1541785420.7676716,47805,2.464931011199951
1541785446.1560807,47845,2.696816921234131
1541786007.1785183,48725,5.1344218254089355
1541786109.2363927,48885,2.948101282119751
1541786224.4223282,49065,3.60967755317688
1541786249.94121,49105,4.569593906402588
1541786313.771491,49205,2.6124629974365234
1541786634.2653742,49705,3.420400381088257
1541786647.003764,49725,3.7939743995666504
1541786774.972256,49925,2.067157745361328
1541786800.4466205,49965,2.944838523864746
1541786864.0783234,50065,2.9438204765319824
1541787042.4808874,50345,3.125230073928833
1541787119.2240756,50465,2.8312158584594727
1541787234.49272,50645,3.624877452850342
1541787426.7236402,50945,2.780130386352539
1541787503.810495,51065,2.7621726989746094
1541788180.6565814,52125,7.242552757263184
1541788549.0967016,52462,4.848883152008057
1541789342.4262352,53702,4.6548261642456055
1541789406.3625584,53802,3.0277187824249268
1541789571.9511735,54062,4.410932540893555
1541790044.9369178,54802,3.3214592933654785
1541790224.3158538,55082,4.418567657470703
1541790672.515244,55782,2.3433985710144043
1541791735.982652,57442,3.432464599609375
1541792043.436832,57922,3.1815943717956543
1541792350.3571024,58402,4.322164058685303
1541792951.000534,59342,3.7099859714508057
1541793053.443533,59502,3.8837575912475586
1541793514.557436,60222,4.637556076049805
1541793757.4694626,60602,3.575850009918213
1541793859.1594439,60762,2.0280349254608154
1541793897.680541,60822,2.6451597213745117
1541794791.3415804,61979,4.253777027130127
1541795506.2117114,63099,3.4907970428466797
1541795582.6439857,63219,3.2334625720977783
1541795786.3222764,63539,3.5603058338165283
1541796015.434958,63899,4.178930759429932
1541796028.153044,63919,3.6854186058044434
1541796462.5069034,64599,2.930760383605957
1541796590.3368437,64799,3.0470070838928223
1541796628.8925192,64859,4.223906517028809
1541796641.6554327,64879,3.784174919128418
1541796667.2346804,64919,5.785465717315674
1541796679.7777646,64939,5.35280704498291
1541796999.7199206,65439,2.0748538970947266
1541797422.3178825,66099,5.318265438079834
1541797933.9447103,66899,2.791095733642578
1541798330.1126423,67519,4.363849639892578
1541798675.3463924,68059,2.981783628463745
1541798739.5978909,68159,2.7936952114105225
1541799021.4832468,68599,5.000049114227295
1541799265.733966,68979,2.9053781032562256
1541799457.0775242,69279,3.099764347076416
1541799806.212289,69596,3.4576776027679443
1541800177.9567642,70176,6.642923831939697
1541800216.1335304,70236,5.247303009033203
1541800535.6943161,70736,2.8654236793518066
1541801085.0847187,71596,4.898975372314453
1541801341.4059176,71996,2.8515474796295166
1541801572.1676452,72356,4.398646354675293
1541801597.849371,72396,2.8270130157470703
1541801623.4477375,72436,2.9139857292175293
1541801700.5165005,72556,3.7709782123565674
1541802059.2321744,73116,3.1466500759124756
1541802238.0641675,73396,3.208369731903076
1541802956.96894,74516,3.304551601409912
1541803008.4047081,74596,2.851640224456787
1541803148.621135,74816,2.9373483657836914
1541803812.4416382,75856,2.7906837463378906
1541803875.4941342,75956,2.107271671295166
1541804080.2186766,76276,3.4540388584136963
1541804144.1980588,76376,3.1533470153808594
1541804169.5848808,76416,3.579312324523926
1541804297.1462872,76616,4.193495750427246
1541804719.8795743,77276,2.5209059715270996
1541804873.7181122,77516,2.7290732860565186
1541805681.3328025,78553,3.6954333782196045
1541805821.9023817,78773,3.486532211303711
1541806039.8204288,79113,2.9825916290283203
1541806397.860892,79673,4.154237747192383
1541806883.91751,80433,5.673593521118164
1541807024.097167,80653,3.1399452686309814
1541807062.489373,80713,2.3233578205108643
1541807791.6604815,81853,4.168702125549316
1541807855.5023267,81953,4.268216133117676
1541807996.725979,82173,3.1258859634399414
1541808930.5710492,83633,2.0369348526000977
1541809071.6669607,83853,3.0311617851257324
1541809084.3170261,83873,5.45805549621582
1541809109.502533,83913,3.4811058044433594
1541809173.4410214,84013,1.8541569709777832
1541809186.350817,84033,4.766516208648682
1541809506.572454,84533,4.971255302429199
1541809570.7675977,84633,2.919753313064575
1541809609.0328472,84693,3.507113218307495
1541809711.0247557,84853,2.6960675716400146
1541809965.8122275,85253,4.203312397003174
1541810004.1991558,85313,3.7663931846618652
1541810016.8435826,85333,3.0481648445129395
1541810208.9742608,85633,3.565290927886963
1541810489.9408624,86073,2.9918556213378906
1541810656.4193642,86333,3.656747817993164
1541810681.963787,86373,3.677727699279785
1541811467.8402247,87370,3.1371686458587646
1541811773.903232,87850,4.193212985992432
1541811864.2348504,87990,2.707066297531128
1541811940.682578,88110,3.0887553691864014
1541812245.973492,88590,5.313468933105469
1541812284.4561586,88650,2.995305299758911
1541813036.760002,89830,2.4969239234924316
1541813254.4570959,90170,4.671334266662598
1541813522.6561673,90590,3.0125606060028076
1541813560.8757548,90650,2.4698376655578613
1541814136.0011795,91550,3.8162002563476562
1541814174.5351357,91610,3.706592559814453
1541814379.1652458,91930,3.366952896118164
1541814776.9837546,92550,4.545361518859863
1541815134.9199622,93110,4.600549221038818
1541815237.1008375,93270,3.464576005935669
1541815288.5095701,93350,3.115903377532959
1541815390.3467038,93510,3.5797760486602783
1541815864.543631,94250,4.735586643218994
1541815928.0267391,94350,3.2972140312194824
1541816133.0069063,94670,2.931253433227539
1541816337.8438652,94990,3.687401294708252
1541816439.1897812,95150,4.038887977600098
1541816553.7407072,95330,4.904209136962891
1541816954.6579945,95727,5.538029193878174
1541816967.5210118,95747,3.2310736179351807
1541817121.320169,95987,2.935001850128174
1541817147.21531,96027,3.2104263305664062
1541817632.7406535,96787,3.5373330116271973
1541817786.6509767,97027,4.213430404663086
1541818029.291708,97407,2.720041036605835
1541818323.489182,97867,5.427231788635254
1541818578.9154384,98267,3.0978622436523438
1541819191.2290325,99227,4.068576812744141
1541819306.6100786,99407,2.4358785152435303
1541819344.852604,99467,3.56827712059021
1541820061.4338567,100587,3.5450658798217773
1541820318.2818503,100987,4.133817672729492
1541820343.658489,101027,2.8443145751953125
1541820356.084504,101047,4.644489288330078
1541821033.567972,102107,5.102884292602539
1541821289.3892498,102507,2.4177637100219727
1541821391.4890044,102667,3.447406053543091
1541822006.0296152,103627,3.0357460975646973
1541822235.167919,103987,3.203986167907715
1541822337.029513,104147,2.3718976974487305
1541822885.9030423,104764,4.931098461151123
1541823524.682397,105764,2.8163113594055176
1541824035.4776454,106564,4.520580291748047
1541824239.9600604,106884,4.705356121063232
1541824419.0599115,107164,4.366541862487793
1541824686.000417,107584,4.165935516357422
1541825197.3741028,108384,3.5171146392822266
1541825478.8296392,108824,4.284804344177246
1541825542.6913464,108924,8.18130111694336
1541826156.074863,109884,3.8217878341674805
1541826410.6739838,110284,4.25508451461792
1541826436.0923283,110324,3.8459091186523438
1541826843.3944502,110964,3.633049488067627
1541827150.136531,111444,3.1332461833953857
1541827303.4913113,111684,3.4230411052703857
1541827329.047306,111724,3.227783203125
1541827405.7555768,111844,3.7777180671691895
1541827877.076874,112584,4.430012226104736
1541828379.1216521,113141,3.746718406677246
1541828405.0342174,113181,3.894580602645874
1541828455.7122974,113261,3.4384117126464844
1541828646.831806,113561,3.8453454971313477
1541829170.9053383,114381,3.6259610652923584
1541829209.1987085,114441,3.9008922576904297
1541829886.4126568,115501,3.356590509414673
1541830283.2520761,116121,4.877823352813721
1541830295.900509,116141,3.123891830444336
1541830513.5710433,116481,4.588733673095703
1541830551.993402,116541,3.160835027694702
1541830988.0040576,117221,2.9510366916656494
1541831013.3494358,117261,5.089663028717041
1541831102.9727008,117401,4.492580413818359
1541831561.60484,118121,5.299966812133789
1541831830.2733598,118541,2.6402416229248047
1541832138.28124,119021,3.298544406890869
1541832202.2190676,119121,6.5005269050598145
1541832278.3410325,119241,3.0927672386169434
1541832622.7192614,119781,3.6919913291931152
1541832877.7794533,120181,4.737574577331543
1541832941.1140268,120281,2.8267269134521484
1541833132.040989,120581,4.501720905303955
1541833195.4050813,120681,2.612478256225586
1541833742.6688519,121541,6.611144542694092
1541834233.448132,122038,5.7346601486206055
1541834258.9257512,122078,4.721517562866211
1541834463.4999788,122398,3.7248599529266357
1541834566.0332577,122558,6.559587001800537
1541834591.3606231,122598,4.19997501373291
1541835228.6185932,123598,5.523934364318848
1541835469.6659956,123978,4.962471961975098
1541835608.7488582,124198,3.092590808868408
1541835634.105476,124238,5.685986518859863
1541835710.6792574,124358,5.033249378204346
1541835875.6628926,124618,3.6828536987304688
1541836107.2656887,124978,2.8072664737701416
1541836605.420009,125758,3.5380635261535645
1541836899.4122381,126218,5.177250862121582
1541836963.0503876,126318,3.3115077018737793
1541837270.0217505,126798,5.40697717666626
1541837411.440689,127018,4.6712188720703125
1541837551.8317943,127238,3.5832581520080566
1541837718.4823742,127498,4.779707908630371
1541838025.2908192,127978,4.157696723937988
1541838777.1795888,129158,3.9603543281555176
1541839235.673283,129878,3.409989833831787
1541839248.5194573,129898,4.246265888214111
1541839299.8515058,129978,3.848893880844116
1541839671.139445,130375,3.5554862022399902
1541839684.1568463,130395,2.870820999145508
1541839799.383358,130575,4.043224811553955
1541840359.4546678,131455,5.593532562255859
1541840448.7621696,131595,4.0746660232543945
1541840486.7401679,131655,3.8845431804656982
1541840727.147152,132035,4.160457611083984
1541841416.6404228,133115,4.327170372009277
1541841531.2368627,133295,5.175626754760742
1541841556.8286362,133335,5.137535572052002
1541841608.2547545,133415,3.0747432708740234
1541841684.8612914,133535,3.118917465209961
1541841723.4138708,133595,2.593596935272217
1541841812.3924627,133735,4.313269138336182
1541841914.1311088,133895,6.276279449462891
1541841952.6387894,133955,3.0169789791107178
1541842109.0128632,134195,3.6107139587402344
1541842462.6245708,134735,4.02332878112793
1541842515.238389,134815,3.3803253173828125
1541842657.8399746,135035,3.002436876296997
1541842800.9315152,135255,5.357846736907959
1541843677.0362773,136615,4.182477951049805
1541843854.4518642,136895,3.7593741416931152
1541843955.9699073,137055,4.239832401275635
1541844133.4109516,137335,2.9430887699127197
1541844146.4488063,137355,2.936572313308716
1541844475.6726525,137875,2.9205894470214844
1541844968.2064583,138655,5.402189254760742
1541845458.3949077,139232,4.047572612762451
1541845496.5005345,139292,5.152883529663086
1541845825.3335423,139812,3.8254332542419434
1541846053.76802,140172,3.9614791870117188
1541846104.3007069,140252,3.7763686180114746
1541846420.4966092,140752,3.472222328186035
1541847075.503029,141792,4.315207004547119
1541847263.3848414,142092,2.867753505706787
1541847363.0454764,142252,4.328126430511475
1541847375.7628474,142272,5.063086986541748
1541847651.7845683,142712,2.7321345806121826
1541847879.772808,143072,4.404936790466309
1541848404.1145937,143872,3.492791175842285
1541848679.4647784,144292,4.460489749908447
1541849085.4147396,144912,5.239065170288086
1541849780.3665066,145972,5.8786115646362305
1541849924.3809862,146192,2.662524700164795
1541850161.1479146,146552,6.010196685791016
1541850292.0917368,146752,2.7828547954559326
1541850305.0343409,146772,3.786773204803467
1541850554.7901745,147152,4.05207633972168
1541850857.80836,147612,4.975673198699951
1541851232.7102854,147989,4.652172565460205
1541851628.9406013,148589,4.466380596160889
1541851747.1153142,148769,5.029155731201172
1541851786.479597,148829,4.290210723876953
1541851878.7309992,148969,2.8530807495117188
1541852009.7609134,149169,2.8014020919799805
1541852048.8131812,149229,3.635486364364624
1541852114.5502524,149329,5.724400520324707
1541852246.1575634,149529,4.664628982543945
1541852681.2291267,150189,4.3120293617248535
1541852932.6321309,150569,4.969729900360107
1541853975.0817435,152149,2.1837716102600098
1541854434.5632753,152849,2.7348744869232178
1541854658.1716304,153189,3.9201173782348633
1541854790.9003656,153389,2.490629196166992
1541854856.882139,153489,3.1506385803222656
1541855001.7313685,153709,4.263376235961914
1541855079.9083006,153829,4.996572494506836
1541855171.3805747,153969,4.218721389770508
1541855406.571339,154329,4.186710357666016
1541855471.9982386,154429,5.442781925201416
1541855537.6345487,154529,3.5125269889831543
1541855773.99977,154889,2.68325138092041
1541855916.1541386,155109,2.7906036376953125
1541855953.4860537,155169,4.267186164855957
1541856203.5347981,155569,4.852809429168701
1541856305.3297272,155729,2.498728036880493
1541856432.0747457,155929,4.735356330871582
1541857025.0402434,156626,3.642460346221924
1541857088.9286392,156726,3.5379228591918945
1541857863.1770256,157946,4.1836838722229
1541857875.869715,157966,5.681790351867676
1541858281.5395615,158606,3.642488956451416
1541858827.6302223,159466,2.8739161491394043
1541858929.3085449,159626,3.194161891937256
1541859031.1608415,159786,7.204938888549805
1541859044.0699832,159806,2.557408332824707
1541859477.1143813,160486,5.863837242126465
1541859616.6390874,160706,3.036783218383789
1541859767.8837376,160946,4.622084617614746
1541859983.1763258,161286,3.3476362228393555
1541860744.160422,162486,3.900585889816284
1541861047.4617121,162966,3.5700924396514893
1541861426.97723,163566,5.80892276763916
1541861477.235406,163646,3.961935043334961
1541861654.202567,163926,3.4059224128723145
1541861868.6617913,164266,4.509984016418457
1541861944.1867783,164386,4.925321578979492
1541862650.604061,165223,4.975385665893555
1541862853.1767342,165543,2.5760486125946045
1541862990.8385267,165763,4.482265949249268
1541863105.0202105,165943,2.9929661750793457
1541863205.790006,166103,2.6943507194519043
1541863457.5315726,166503,2.6965630054473877
1541863482.7694607,166543,2.6578893661499023
1541863520.448028,166603,4.547901153564453
1541863545.4762728,166643,3.499706268310547
1541863621.3416293,166763,4.514405250549316
1541863872.466175,167163,3.2144081592559814
1541863910.0931666,167223,4.442231178283691
1541863972.6795447,167323,5.286482334136963
1541864084.884088,167503,6.6589202880859375
1541865220.388175,169303,3.1655540466308594
1541865232.7746356,169323,4.660348892211914
1541865257.9675212,169363,5.184204578399658
1541865435.0517676,169643,4.50369119644165
1541865484.7067192,169723,3.6869280338287354
1541865610.4127305,169923,4.581973552703857
1541865673.8021262,170023,7.018294334411621
1541865736.709719,170123,2.829566478729248
1541865925.575678,170423,6.042848110198975
1541866467.103836,171283,4.310977935791016
1541866556.004937,171423,5.274215221405029
1541866796.602067,171803,3.324580430984497
1541866910.5995896,171983,5.844355583190918
1541867326.755699,172643,4.403151035308838
1541867339.3742487,172663,3.98879337310791
1541867452.9615767,172843,3.7161478996276855
1541867930.9622097,173603,4.279062747955322
1541868032.35224,173763,5.781671047210693
1541868043.8336043,173783,3.917127847671509
1541868275.3834233,173860,2.9134681224823
1541868684.2302408,174500,3.3023810386657715
1541869280.8785741,175440,6.11782693862915
1541869331.683837,175520,3.4984638690948486
1541869623.628913,175980,3.305102586746216
1541869851.9058847,176340,5.2322893142700195
1541869889.4763868,176400,2.932069778442383
1541870155.488691,176820,3.1326634883880615
1541870294.632682,177040,4.705864906311035
1541870599.6985822,177520,4.526989936828613
1541870688.8758786,177660,3.5908281803131104
1541870904.2073095,178000,2.345292091369629
1541870929.9032898,178040,4.0850830078125
1541870968.1954255,178100,4.853272438049316
1541871235.6658797,178520,5.928028106689453
1541871261.4289372,178560,4.107625961303711
1541871324.294572,178660,6.012688159942627
1541871462.7446792,178880,3.965792655944824
1541871615.5037575,179120,3.197908401489258
1541871831.3457756,179460,4.819682598114014
1541872061.0063035,179820,5.505001544952393
1541872137.6448073,179940,2.9564666748046875
1541872265.0366592,180140,5.1306257247924805
1541872506.158003,180520,3.1705288887023926
1541872849.96784,181060,4.579443454742432
1541872951.945143,181220,4.320209503173828
1541873217.983516,181640,2.931126832962036
1541873483.4208174,182060,4.206141471862793
1541873712.2056525,182420,3.889713764190674
1541874292.4530234,183057,2.7460970878601074
1541874381.185074,183197,3.5019307136535645
1541875067.795755,184277,5.7342305183410645
1541875194.7057471,184477,5.0402512550354
1541875283.845394,184617,3.249135732650757
1541875627.4487946,185157,2.531167984008789
1541875894.7817576,185577,3.7122802734375
1541876022.4698055,185777,5.7328948974609375
1541876225.2358625,186097,2.5729713439941406
1541876340.4721408,186277,4.4033026695251465
1541876748.646897,186917,4.3391828536987305
1541876951.8310497,187237,6.955965042114258
1541877015.7937982,187337,6.639080047607422
1541877561.882109,188197,5.419951438903809
1541877599.5319571,188257,3.920233726501465
1541877853.1550517,188657,3.038480281829834
1541877942.3773494,188797,3.2066309452056885
1541878273.5709708,189317,2.7002525329589844
1541879162.2774713,190717,5.963162422180176
1541879276.4480655,190897,6.257420063018799
1541879365.6439064,191037,6.301666736602783
1541879671.2326145,191234,3.903519868850708
1541879709.2358952,191294,4.839466094970703
1541879989.2102385,191734,2.9162070751190186
1541880128.5077214,191954,5.8675971031188965
1541880268.4004483,192174,3.5549023151397705
1541880471.3141406,192494,5.207685470581055
1541880776.684526,192974,4.553079605102539
1541880852.0560012,193094,4.933619022369385
1541881143.300501,193554,3.6997504234313965
1541881269.6338737,193754,3.3143529891967773
1541881370.8410814,193914,4.679285049438477
1541882143.7075632,195134,2.775367259979248
1541882258.5731747,195314,4.102658748626709
1541882372.8720255,195494,3.6288914680480957
1541882815.3251667,196194,3.763172149658203
1541883167.9918983,196754,5.915160179138184
1541883205.8681092,196814,5.449851989746094
1541883712.748701,197614,2.55511736869812
1541884017.038658,198094,3.547483444213867
1541884838.32242,199394,4.791036128997803
1541885554.2165744,200231,3.8070621490478516
1541886012.0304937,200951,4.244740962982178
1541886075.7797916,201051,3.437696695327759
1541886114.1685627,201111,3.814763069152832
1541886291.9875224,201391,4.9185943603515625
1541886443.5008044,201631,3.8055500984191895
1541886734.2410047,202091,5.5775251388549805
1541886810.350223,202211,3.6247718334198
1541887000.8205924,202511,5.940075397491455
1541887077.5826125,202631,4.654512882232666
1541887204.1130412,202831,5.7145490646362305
1541887508.4292047,203311,1.7306241989135742
1541887724.8506436,203651,2.876523017883301
1541888004.4082675,204091,4.538321018218994
1541888486.5782826,204851,2.639326333999634
1541888625.583146,205071,3.0915794372558594
1541888878.7849565,205471,3.419529676437378
1541888968.1963584,205611,5.470338344573975
1541889031.3791187,205711,3.22463321685791
1541889562.544715,206551,3.235468864440918
1541890017.4254925,207271,6.482181549072266
1541890372.9119883,207831,2.7804768085479736
1541890397.93663,207871,6.795921325683594
1541890410.7193832,207891,3.571427822113037
1541890436.332687,207931,4.998589515686035
1541890624.7654603,208231,3.002669334411621
1541890701.2895174,208351,4.866157054901123
1541890764.5563843,208451,4.067405700683594
1541891310.022351,209028,2.4627525806427
1541891487.5755575,209308,4.3694000244140625
1541891627.4443657,209528,4.612226486206055
1541891754.4681766,209728,6.697078227996826
1541891804.676335,209808,4.471676826477051
1541891817.3558297,209828,4.138401031494141
1541892172.9769251,210388,3.585662364959717
1541892287.0613377,210568,5.642138957977295
1541892576.8482015,211028,3.5839269161224365
1541892589.5577297,211048,4.811769485473633
1541892742.0598505,211288,5.054934024810791
1541893135.011306,211908,3.723972797393799
1541893249.723274,212088,2.1516847610473633
1541893464.8522115,212428,3.905032157897949
1541893528.4465537,212528,5.529214382171631
1541893641.8937283,212708,3.395181655883789
1541893743.3701952,212868,4.343270778656006
1541893845.1552627,213028,3.3258934020996094
1541894060.5032942,213368,3.889878034591675
1541894439.151958,213968,2.4792659282684326
1541894565.3669574,214168,5.972227096557617
1541895034.8337183,214908,4.708151817321777
1541895148.7270236,215088,3.7442080974578857
1541895161.4902074,215108,3.3818368911743164
1541895238.0489688,215228,3.6958069801330566
1541895441.3909836,215548,3.9858062267303467
1541895530.3226187,215688,3.785496950149536
1541895887.1547563,216248,3.626234769821167
1541895899.649946,216268,2.8292927742004395
1541896014.376428,216448,4.303572177886963
1541896078.1320553,216548,4.800610542297363
1541896217.7579207,216768,4.494739532470703
1541896331.5278013,216948,2.7234244346618652
1541896508.1726792,217228,0.9750810861587524
1541897170.2163315,217985,2.81754207611084
1541897207.6953654,218045,4.325565338134766
1541897321.4365978,218225,6.393917560577393
1541897638.5834186,218725,6.183970928192139
1541897689.2512426,218805,3.2439780235290527
1541897803.3005588,218985,3.491483211517334
1541897980.9704988,219265,4.706222057342529
1541898057.1139464,219385,4.762472152709961
1541898082.6202037,219425,6.594742774963379
1541898512.6937459,220105,2.9117801189422607
1541898589.2848003,220225,4.616411209106445
1541898665.5471013,220345,2.3808460235595703
1541898691.037933,220385,3.1457414627075195
1541898830.3985095,220605,5.53263521194458
1541898893.9370897,220705,5.655844688415527
1541899071.311129,220985,3.771334171295166
1541899185.4345345,221165,3.5513765811920166
1541899388.383309,221485,6.089168548583984
1541899706.2617986,221985,5.278398036956787
1541899947.8467185,222365,5.522637367248535
1541900061.7327144,222545,6.435360908508301
1541900289.2004466,222905,4.725046157836914
1541900630.6906085,223445,6.038301467895508
1541900922.5868387,223905,3.912050724029541
1541900947.7786136,223945,4.867490768432617
1541900960.5754716,223965,5.578835487365723
1541901711.528331,225145,3.512995719909668
1541901749.6201265,225205,4.442277431488037
1541901863.893836,225385,4.4136199951171875
1541902528.035563,226142,3.5680150985717773
1541902921.1479373,226762,5.224397659301758
1541903175.0578942,227162,4.862686634063721
1541903415.8657255,227542,5.389094352722168
1541903808.9500751,228162,5.463793754577637
1541903909.7488635,228322,7.444458961486816
1541903934.780591,228362,5.765007972717285
1541904364.324341,229042,4.315057754516602
1541904579.4466238,229382,5.1813225746154785
1541904833.1521983,229782,4.692249298095703
1541905188.6718745,230342,3.7552847862243652
1541905226.1499012,230402,3.21415376663208
1541905238.6681504,230422,3.839611291885376
1541905314.7146685,230542,7.993020057678223
1541905339.8178082,230582,3.7191662788391113
1541905556.7685168,230922,4.862771987915039
1541905658.5443618,231082,6.596530437469482
1541905772.3333905,231262,5.516982078552246
1541905961.667372,231562,5.201653480529785
1541906164.1737304,231882,3.5884885787963867
1541906660.0940852,232662,5.212559700012207
1541906812.7169807,232902,6.717214107513428
1541906838.2343853,232942,3.3898308277130127
1541906965.1121113,233142,2.731137990951538
1541907104.8943517,233362,4.614753723144531
1541907283.2960377,233642,4.745466232299805
1541907308.8937435,233682,4.120039939880371
1541907525.606071,234022,4.260859966278076
1541907766.6143725,234402,5.59256649017334
1541908414.5051408,235119,4.289402008056641
1541908757.755829,235659,3.5485880374908447
1541908834.528755,235779,3.582434892654419
1541908949.3582442,235959,5.261435508728027
1541909329.3597183,236559,3.630699396133423
1541909620.7786312,237019,3.8952548503875732
1541909633.509106,237039,3.977085590362549
1541909861.208565,237399,4.884827136993408
1541910218.2610595,237959,4.1550750732421875
1541910281.5056815,238059,6.1649675369262695
1541910623.743952,238599,3.6117937564849854
1541910787.920192,238859,5.040485382080078
1541910813.1013336,238899,4.672502517700195
1541910826.0930157,238919,4.579034328460693
1541911080.1752698,239319,4.749007701873779
1541911143.996494,239419,3.5600526332855225
1541911321.6122894,239699,5.620635509490967
1541911449.2079806,239899,4.2463908195495605
1541911512.930779,239999,6.649179935455322
1541911601.6582592,240139,4.129411697387695
1541911843.6151843,240519,3.0643575191497803
1541911996.1808507,240759,3.8578872680664062
1541912440.4787784,241459,5.694109916687012
1541912555.3329895,241639,4.517051696777344
1541913230.167773,242699,3.0159196853637695
1541913419.7294977,242999,3.930799961090088
1541913559.1624846,243219,5.492444038391113
1541913797.8016417,243296,3.2206273078918457
1541914001.9674199,243616,5.333907127380371
1541914420.5093145,244276,6.899303436279297
1541914534.180271,244456,5.759922027587891
1541915091.5325992,245336,5.081087589263916
1541915344.2641983,245736,4.621965408325195
1541915382.084132,245796,6.589205741882324
1541915584.2262158,246116,3.962691068649292
1541915787.168464,246436,7.683235168457031
1541916685.9591334,247856,6.51038932800293
1541916799.6760952,248036,4.322709083557129
1541917194.754881,248656,4.54403829574585
1541917435.6938658,249036,4.304101943969727
1541917473.6046576,249096,5.814663887023926
1541917754.443407,249536,5.673762321472168
1541918582.8295841,250836,3.264340400695801
1541918660.3403852,250956,9.233721733093262
1541918685.9274402,250996,5.309003829956055
1541918953.9242148,251416,4.666797637939453
1541919233.869161,251856,3.614346742630005
1541919757.671206,252433,5.5786213874816895
1541920343.9616845,253353,3.4112045764923096
1541920701.0302124,253913,4.6827392578125
1541921454.2118661,255093,4.367966651916504
1541921658.7182496,255413,3.726928949356079
1541922054.4421802,256033,4.698105812072754
1541922156.444522,256193,6.0374298095703125
1541922425.0239112,256613,5.011554718017578
1541922744.2371244,257113,7.463791370391846
1541922807.830536,257213,3.751648426055908
1541922972.738945,257473,3.953845977783203
1541923138.768117,257733,4.943142890930176
1541923215.166528,257853,3.573601245880127
1541923749.5090413,258693,5.528657913208008
1541923762.5675697,258713,5.808747291564941
1541923826.3381217,258813,3.2661213874816895
1541924017.2774055,259113,4.820199966430664
1541924757.8258421,260273,6.439273834228516
1541924975.6394467,260613,3.834153413772583
1541925488.4025636,261150,2.716549873352051
1541925500.9701362,261170,5.582980155944824
1541925603.9744425,261330,4.1283793449401855
1541925756.771213,261570,3.679462432861328
1541925909.6120348,261810,4.89114236831665
1541926100.759608,262110,3.7182092666625977
1541926152.2650647,262190,4.925019264221191
1541926371.0122213,262530,6.563756942749023
1541926600.4435174,262890,4.884899139404297
1541926829.5482545,263250,2.813227653503418
1541927020.5012414,263550,2.8861031532287598
1541927147.7610896,263750,3.90767765045166
1541927186.0516706,263810,4.280677795410156
1541927337.8595583,264050,7.261032581329346
1541927350.5115778,264070,6.194491386413574
1541927401.27136,264150,4.598832130432129
1541927758.7247276,264710,3.5052120685577393
1541928089.1360443,265230,4.3672709465026855
1541928510.290108,265890,5.449512481689453
1541928701.957407,266190,4.808342456817627
1541929158.9677253,266910,4.9669952392578125
1541929222.1346915,267010,4.713186264038086
1541929834.714871,267970,6.508002281188965
1541929885.2979095,268050,5.779202461242676
1541930140.8558853,268450,3.812323570251465
1541930925.1112974,269427,7.378250598907471
1541931258.4663043,269947,6.711338043212891
1541931296.7300804,270007,3.4494071006774902
1541931832.6660106,270847,4.646057605743408
1541932037.6541095,271167,5.929673671722412
1541932484.3818736,271867,6.148715019226074
1541932676.264726,272167,7.334988594055176
1541932778.0222116,272327,4.488544464111328
1541932854.6985128,272447,4.093060493469238
1541933276.6265132,273107,4.084698677062988
1541933493.5440981,273447,7.430646896362305
1541933531.9689488,273507,5.187394142150879
1541933569.905093,273567,3.7701804637908936
1541933735.5491881,273827,2.635180950164795
1541934079.6153743,274367,4.589878082275391
1541934308.343013,274727,4.152083396911621
1541934397.6327918,274867,5.009246826171875
1541934487.1451004,275007,6.586969375610352
1541934768.7206566,275447,5.194338798522949
1541935037.5007176,275867,2.3892877101898193
1541935204.3970287,276127,4.19379997253418
1541935650.6847057,276827,3.2058613300323486
1541935943.936714,277287,7.207962512969971
1541935982.2743442,277347,6.769590854644775
1541936147.570531,277607,3.1951961517333984
1541936198.8026655,277687,5.869285583496094
1541936275.9598846,277807,4.7698259353637695
1541936982.384045,278664,2.9341225624084473
1541936994.9608052,278684,5.967094421386719
1541937238.4361477,279064,5.7630486488342285
1541937277.0147626,279124,3.6190128326416016
1541937379.1540356,279284,4.575096607208252
1541937392.2519236,279304,10.569589614868164
1541937404.8647802,279324,4.479578971862793
1541937481.8287215,279444,3.486199378967285
1541937737.227263,279844,4.647428035736084
1541937762.6944728,279884,4.067805290222168
1541937992.1549957,280244,4.242160797119141
1541938629.8454933,281244,2.9750096797943115
1541938808.9811878,281524,4.69171667098999
1541938885.2232249,281644,4.7170820236206055
1541939319.1094594,282324,4.656822204589844
1541939840.1131673,283144,3.863532304763794
1541940197.0667684,283704,7.135861396789551
1541940540.547059,284244,3.8712210655212402
1541940604.248802,284344,5.076672077178955
1541940680.525097,284464,6.077939987182617
1541940973.4126294,284924,5.570287704467773
1541941444.7503748,285664,3.9904613494873047
1541941457.3041613,285684,6.86081600189209
1541941533.2389665,285804,5.326569080352783
1541941648.1438818,285984,5.376486778259277
1541941864.6539907,286324,3.69588041305542
1541942017.7968059,286564,6.519984245300293
1541942094.8360689,286684,5.805087089538574
1541942511.790108,287081,7.400422096252441
1541942562.5765932,287161,6.278322696685791
1541942867.9893591,287641,6.511509418487549
1541943007.7179136,287861,5.306907653808594
1541943643.1888788,288861,4.852078437805176
1541943947.9982405,289341,6.040042877197266
1541944240.0359635,289801,4.2657904624938965
1541944697.6133475,290521,5.510282039642334
1541945002.6422045,291001,4.898603916168213
1541945028.3180044,291041,6.0931267738342285
1541945041.158915,291061,4.968652725219727
1541945742.9150476,292161,3.3632748126983643
1541945806.553328,292261,4.321812152862549
1541945997.231444,292561,3.928572654724121
1541946073.9887283,292681,6.040398597717285
1541946456.6730418,293281,3.803903579711914
1541946469.4422927,293301,8.032550811767578
1541946571.015467,293461,4.5776801109313965
1541946622.2817607,293541,7.265199661254883
1541946698.2331092,293661,6.070596694946289
1541946901.2737103,293981,2.6270532608032227
1541947450.0176575,294841,4.0522308349609375
1541947602.7803295,295081,3.793281078338623
1541947743.7429788,295301,6.579799652099609
1541948023.582654,295498,4.108766555786133
1541948036.227725,295518,4.672691345214844
1541948087.3539004,295598,4.92703914642334
1541948138.3874516,295678,4.783364772796631
1541948189.3202527,295758,5.758108615875244
1541948406.365975,296098,3.2882072925567627
1541948481.9835641,296218,4.0700249671936035
1541948532.6497014,296298,5.708553314208984
1541948558.076748,296338,5.915080547332764
1541948876.9008484,296838,3.8754959106445312
1541949119.1057014,297218,3.6155076026916504
1541949208.8678136,297358,6.779253959655762
1541949221.703798,297378,7.6880717277526855
1541949425.325651,297698,4.763739109039307
1541949463.7887077,297758,8.743532180786133
1541949872.7948658,298398,6.537721633911133
1541949885.474538,298418,5.404580116271973
1541949898.4548492,298438,5.832986831665039
1541950204.0482557,298918,5.81528377532959
1541950382.5596068,299198,4.5409088134765625
1541951032.744338,300218,6.681152820587158
1541951185.6072679,300458,8.022292137145996
1541951989.208713,301718,3.955975294113159
1541952525.2780836,302558,5.846277236938477
1541952576.1906748,302638,8.224516868591309
1541953138.0020099,303518,4.617663383483887
1541953163.467023,303558,5.399401664733887
1541953379.5998862,303898,6.152259349822998
1541954009.5175388,304635,4.644070625305176
1541954161.583871,304875,4.281103134155273
1541954390.6161764,305235,7.460575103759766
1541954454.52837,305335,7.174241065979004
1541954480.3276477,305375,4.530219078063965
1541954607.1598892,305575,6.466218948364258
1541954837.524335,305935,6.364797592163086
1541955041.7244108,306255,5.994941234588623
1541955130.9626465,306395,7.280999183654785
1541955347.577252,306735,6.374604225158691
1541955423.5660532,306855,6.396826267242432
1541955513.025757,306995,4.148627281188965
1541956113.9832156,307935,4.0372772216796875
1541956177.3492615,308035,3.364656686782837
1541956381.5892465,308355,5.478365898132324
1541956457.591005,308475,5.998037338256836
1541956585.1890664,308675,7.253462791442871
1541956815.224337,309035,3.9109575748443604
1541956904.8533273,309175,4.351579666137695
1541957032.4882302,309375,4.085005760192871
1541957045.0582063,309395,3.795985221862793
1541957057.87681,309415,8.67164421081543
1541957223.7267437,309675,4.588640213012695
1541957466.7760599,310055,9.385380744934082
1541957722.7017908,310455,5.105016708374023
1541957862.6341877,310675,4.44455623626709
1541958461.2611203,311615,8.570786476135254
1541958614.6341105,311855,6.6470184326171875
1541958754.2243502,312075,4.534260272979736
1541959163.8502195,312715,7.974793434143066
1541959731.6659918,313352,6.637581825256348
1541960124.0910046,313972,4.292630195617676
1541960595.4503462,314712,5.701586723327637
1541960902.5410316,315192,4.900983810424805
1541961016.7259834,315372,4.893977642059326
1541961093.537004,315492,5.749495029449463
1541961284.451243,315792,5.537874221801758
1541961501.7093773,316132,5.529467582702637
1541961679.6971478,316412,8.890327453613281
1541961717.9127717,316472,6.317603588104248
1541961959.712247,316852,7.254158973693848
1541962201.4910803,317232,8.832035064697266
1541963218.865379,318832,7.05416202545166
1541963637.4243872,319492,2.7525765895843506
1541963739.1229017,319652,2.7656197547912598
1541963815.8430266,319772,5.83451509475708
1541964120.0609238,320252,3.8993492126464844
1541964132.9265966,320272,4.25966215133667
1541964222.0003083,320412,3.4409055709838867
1541964614.4935994,321032,8.141789436340332
1541965144.5230377,321569,3.4358458518981934
1541965297.0984051,321809,4.149397850036621
1541965513.2166157,322149,3.560767650604248
1541965563.7869477,322229,4.69990348815918
1541966316.8162165,323409,6.8320770263671875
1541966482.3542006,323669,6.0007853507995605
1541966609.813706,323869,5.246885299682617
1541966660.8687222,323949,4.222513198852539
1541966737.0277243,324069,5.146726131439209
1541966977.2837412,324449,7.041424751281738
1541967258.3441446,324889,5.421896934509277
1541967423.3998723,325149,4.004097938537598
1541968174.2206428,326329,5.461551666259766
1541968453.1571803,326769,10.021120071411133
1541968504.0429022,326849,4.9019694328308105
1541968529.8481133,326889,4.151766777038574
1541968542.588484,326909,4.605851650238037
1541968669.6893988,327109,3.7148795127868652
1541968925.8730643,327509,4.836264610290527
1541969053.0050366,327709,4.949777126312256
1541969217.6574528,327969,4.507658004760742
1541969256.0590472,328029,5.133390426635742
1541969686.2430594,328709,5.275561332702637
1541969800.883154,328889,4.423562049865723
1541970358.6189835,329769,4.809853553771973
1541970511.8563116,330009,4.1593523025512695
1541971387.3267,331086,5.966970443725586
1541971716.0325131,331606,3.2313172817230225
1541971779.2222722,331706,9.579343795776367
1541972033.7869492,332106,3.902345657348633
1541972680.7868724,333126,5.289858818054199
1541972731.9249914,333206,5.799378395080566
1541973137.7306705,333846,4.588117599487305
1541973759.4475908,334826,3.7628931999206543
1541974013.7660685,335226,4.438220977783203
1541974421.3736074,335866,4.534768104553223
1541974548.081822,336066,5.751118183135986
1541974561.0902233,336086,7.1843342781066895
1541974878.1878176,336586,3.830767869949341
1541974941.836288,336686,3.2390942573547363
1541974992.6685696,336766,5.53096342086792
1541975170.5575252,337046,5.324733257293701
1541975702.8461237,337886,5.187412261962891
1541975893.6184068,338186,7.4647979736328125
1541976020.6543024,338386,5.013593673706055
1541977154.6388023,339883,7.0507354736328125
1541977712.1923919,340763,6.78786563873291
1541978004.7495706,341223,6.814157009124756
1541978398.528964,341843,4.793603420257568
1541978831.351309,342523,7.627626419067383
1541978844.1112764,342543,5.048686504364014
1541979122.6195796,342983,4.328230381011963
1541979603.3884413,343743,5.297513484954834
1541979667.0177405,343843,7.250792503356934
1541979730.2558198,343943,6.182094573974609
1541979857.2340322,344143,3.1925225257873535
1541980199.3554027,344683,5.719843864440918
1541980212.2477152,344703,7.058375358581543
1541980301.4368973,344843,5.160928726196289
1541980480.046409,345123,6.855469703674316
1541980619.590472,345343,4.446891784667969
1541980848.6558213,345703,4.737289905548096
1541980873.8739538,345743,7.72738790512085
1541981166.080501,346203,4.141934394836426
1541981178.5530996,346223,4.184976577758789
1541981191.1271162,346243,4.371621131896973
1541981229.2423875,346303,7.210906028747559
1541981469.2286756,346683,4.8710479736328125
1541981913.8654232,347383,2.308180570602417
1541982026.6617668,347563,5.573445796966553


==> figures/figure_ablation/data/run_run_091118_DispNet_DispNet_1-tag-run_091118_DispNet.csv <==
Wall time,Step,Value
1541754421.1941235,380,3.295862913131714
1541754728.5590894,860,3.011117935180664
1541754767.0136445,920,4.115160942077637
1541754909.0383751,1140,7.211857318878174
1541755102.2262673,1440,3.4167280197143555
1541755397.0480874,1900,6.080686569213867
1541756177.0008674,3120,3.6612260341644287
1541756215.9146814,3180,3.7932989597320557
1541756331.277883,3360,4.245699882507324
1541757126.1487126,4600,4.231145858764648
1541757190.2771294,4700,4.584572792053223
1541757458.247242,5120,4.434576988220215
1541757611.928957,5360,4.335379600524902
1541757689.0340853,5480,4.240406036376953
1541758136.8335757,6180,5.440727233886719
1541758162.358756,6220,4.527590751647949
1541758264.448765,6380,4.479068279266357
1541758635.0498345,6960,2.9663381576538086
1541758891.5760038,7360,3.5768227577209473
1541759580.337849,8440,2.236353874206543
1541759976.7166393,8857,4.291386604309082
1541760206.9896028,9217,1.9033632278442383
1541760386.0600293,9497,3.3592586517333984
1541761175.647628,10737,4.946867942810059
1541761521.1715713,11277,4.979592323303223
1541761726.0161734,11597,5.18367862701416
1541761815.4012854,11737,3.196136951446533
1541761828.2151525,11757,4.910431861877441
1541762250.39581,12417,3.677640438079834
1541762429.106709,12697,3.376291275024414
1541762531.7636237,12857,5.905463218688965
1541762595.2693946,12957,4.226165771484375
1541762774.4886491,13237,4.319329261779785
1541762902.189003,13437,4.089897155761719
1541763450.3731306,14297,4.358061790466309
1541763552.4134803,14457,5.4028000831604
1541763654.058485,14617,4.720102310180664
1541763985.63552,15137,4.707923412322998
1541764101.4934886,15317,3.2085368633270264
1541764152.6649947,15397,3.961367130279541
1541764178.1640072,15437,3.0816845893859863
1541764356.5090265,15717,5.8704328536987305
1541764381.9725032,15757,2.767758846282959
1541764471.0953324,15897,5.3501691818237305
1541764574.1495192,16057,5.169791221618652
1541764650.6377187,16177,6.458985328674316
1541765009.6240277,16737,4.7474846839904785
1541766543.9741342,18914,3.944732904434204
1541766760.1340258,19254,5.993106842041016
1541766875.182715,19434,3.745753049850464
1541766887.957152,19454,3.921802043914795
1541766964.5293846,19574,5.662459850311279
1541767041.1127687,19694,5.19013786315918
1541767271.6519883,20054,4.953184127807617
1541767310.1681464,20114,4.938573837280273
1541767424.2277975,20294,2.973242998123169
1541768051.8480911,21274,4.459831237792969
1541768089.9941778,21334,3.7100720405578613
1541768166.917765,21454,4.378894805908203
1541768243.3885124,21574,3.753598690032959
1541768436.1780183,21874,4.6663408279418945
1541768512.7498696,21994,3.2824831008911133
1541768576.552511,22094,3.0021536350250244
1541769241.8591235,23134,2.909572124481201
1541769305.9002964,23234,5.392727375030518
1541769318.6962078,23254,4.020323753356934
1541769548.3026414,23614,3.7373249530792236
1541769714.6388865,23874,5.0870442390441895
1541770365.9356472,24894,5.991206169128418
1541770583.1801214,25234,6.5994486808776855
1541771441.594466,26331,4.829004287719727
1541771480.29826,26391,5.937004566192627
1541771659.1970892,26671,4.332214832305908
1541771709.8345668,26751,3.931874990463257
1541772313.3760917,27711,3.786313056945801
1541772402.8512106,27851,4.570046424865723
1541772683.516056,28291,5.865040302276611
1541772834.327934,28531,6.4781694412231445
1541772960.3461144,28731,4.55095100402832
1541773339.309325,29331,3.343744993209839
1541773480.2847085,29551,6.576324939727783
1541773582.1109252,29711,3.593437671661377
1541773659.46901,29831,5.724935531616211
1541774067.8260758,30471,5.041857719421387
1541774438.2015202,31051,2.8485970497131348
1541774641.2920582,31371,4.409791469573975
1541774842.6010692,31691,6.2139129638671875
1541774892.624049,31771,4.021838188171387
1541775107.8897374,32111,4.754180908203125
1541775548.7002861,32811,5.488644599914551
1541776075.2656033,33651,4.688896179199219
1541776188.951152,33831,4.731113433837891
1541776263.592451,33951,5.209059715270996
1541776327.3317976,34051,3.2574551105499268
1541776417.183682,34191,2.4267444610595703
1541776532.1878996,34371,3.303107738494873
1541776711.1970382,34651,4.633227348327637
1541776736.6883874,34691,5.31003999710083
1541776775.625962,34751,6.454495906829834
1541777037.774255,34928,5.308672904968262
1541777486.6764765,35628,3.4310319423675537
1541778061.6180315,36528,6.766146659851074
1541778291.3254752,36888,7.735931873321533
1541778406.6206024,37068,3.6819581985473633
1541778573.6743066,37328,3.478609800338745
1541778612.3889523,37388,4.260747909545898
1541778715.0829458,37548,6.075222969055176
1541779227.2050977,38348,3.5253684520721436
1541779444.712673,38688,3.8166353702545166
1541779573.3497496,38888,2.605525493621826
1541779611.9034455,38948,5.1277055740356445
1541779868.9312224,39348,5.363459587097168
1541780073.7448566,39668,7.138779163360596
1541780304.3361526,40028,4.957966327667236
1541780457.2676475,40268,4.7968926429748535
1541780751.360162,40728,4.993622779846191
1541781225.000031,41468,5.000641822814941
1541781263.3283722,41528,3.4806013107299805
1541781276.0856292,41548,4.867490291595459
1541781378.6111085,41708,3.3944039344787598
1541781429.9077635,41788,5.496482849121094
1541781519.1933022,41928,5.214474678039551
1541782195.6715918,42988,2.791020393371582
1541782284.7237825,43128,6.754905700683594
1541782399.345586,43308,6.817390441894531
1541782826.8438187,43745,5.77763557434082
1541782877.391339,43825,3.2707529067993164
1541782979.801634,43985,3.2979538440704346
1541783081.6106505,44145,4.025149822235107
1541783133.4558218,44225,5.071224689483643
1541783390.154707,44625,5.936881065368652
1541783453.5529222,44725,4.656243324279785
1541783466.2477255,44745,5.1999969482421875
1541783530.3196094,44845,3.6794509887695312
1541783721.603139,45145,6.615972995758057
1541783785.7936177,45245,4.666051387786865
1541784028.3860269,45625,4.648032188415527
1541784232.702866,45945,5.26894474029541
1541784360.265679,46145,4.3110761642456055
1541784514.2004623,46385,5.621586799621582
1541784845.8111842,46905,2.1534080505371094
1541784961.3094974,47085,3.625631809234619
1541785408.057059,47785,6.24997615814209
1541785420.7677321,47805,4.3799943923950195
1541785446.1561458,47845,6.090680122375488
1541786007.1785686,48725,2.66025710105896
1541786109.2364542,48885,6.069291591644287
1541786224.4223816,49065,6.489820957183838
1541786249.9412625,49105,5.622790813446045
1541786313.7715423,49205,4.951483726501465
1541786634.2654254,49705,4.992557048797607
1541786647.003823,49725,3.925947427749634
1541786774.9723113,49925,3.761903762817383
1541786800.446678,49965,3.8619561195373535
1541786864.0783937,50065,4.481350421905518
1541787042.4809523,50345,3.763124465942383
1541787119.2241337,50465,5.217413425445557
1541787234.4927714,50645,5.4210662841796875
1541787426.7237055,50945,3.5883946418762207
1541787503.8105474,51065,5.786689758300781
1541788180.6566434,52125,7.169280052185059
1541788549.0967553,52462,7.246271133422852
1541789342.4262953,53702,2.8626208305358887
1541789406.3626163,53802,4.879332065582275
1541789571.9512305,54062,4.151756763458252
1541790044.936971,54802,5.259365081787109
1541790224.3158934,55082,4.190946578979492
1541790672.5153272,55782,3.6322672367095947
1541791735.9827116,57442,6.7664031982421875
1541792043.4368844,57922,3.782182216644287
1541792350.357155,58402,4.453986167907715
1541792951.0005798,59342,4.0545854568481445
1541793053.4435785,59502,3.362431526184082
1541793514.5574932,60222,5.919098854064941
1541793757.4695294,60602,3.8721892833709717
1541793859.1594963,60762,3.770594835281372
1541793897.6805837,60822,3.326866626739502
1541794791.341622,61979,4.716005802154541
1541795506.2117484,63099,5.249187469482422
1541795582.644046,63219,4.529464244842529
1541795786.3223283,63539,5.685293674468994
1541796015.4350123,63899,4.85740327835083
1541796028.1531024,63919,4.488888263702393
1541796462.5069642,64599,5.823209762573242
1541796590.3368843,64799,6.242865562438965
1541796628.892589,64859,3.8093295097351074
1541796641.6554859,64879,3.4008586406707764
1541796667.234741,64919,4.779650688171387
1541796679.777827,64939,3.541121244430542
1541796999.719968,65439,3.507946014404297
1541797422.317934,66099,5.800652503967285
1541797933.9447615,66899,5.474323749542236
1541798330.1126826,67519,4.148835182189941
1541798675.3464622,68059,2.9927499294281006
1541798739.5979333,68159,6.338179111480713
1541799021.4832869,68599,4.239413738250732
1541799265.7340338,68979,3.7836263179779053
1541799457.0776117,69279,3.580460786819458
1541799806.2123451,69596,5.936347961425781
1541800177.9568331,70176,5.3442206382751465
1541800216.1335697,70236,4.388312816619873
1541800535.6943676,70736,6.989387512207031
1541801085.084758,71596,4.652162075042725
1541801341.4059794,71996,5.65512752532959
1541801572.1676967,72356,2.6596121788024902
1541801597.8494272,72396,5.2861199378967285
1541801623.4477916,72436,4.342979907989502
1541801700.516557,72556,4.791059970855713
1541802059.2322133,73116,2.3389732837677
1541802238.0642185,73396,4.496243953704834
1541802956.9689944,74516,3.40386962890625
1541803008.4047437,74596,4.220582008361816
1541803148.621189,74816,5.183820724487305
1541803812.4416919,75856,6.074696063995361
1541803875.494205,75956,4.2772932052612305
1541804080.2187283,76276,5.6162109375
1541804144.1981015,76376,4.9720354080200195
1541804169.5849314,76416,4.714008808135986
1541804297.146352,76616,4.065013885498047
1541804719.8796144,77276,4.301060199737549
1541804873.718184,77516,3.5876874923706055
1541805681.3328605,78553,4.446147918701172
1541805821.902435,78773,5.086413383483887
1541806039.8204815,79113,4.971229076385498
1541806397.8609545,79673,4.011618614196777
1541806883.9175699,80433,3.315338611602783
1541807024.0972311,80653,5.223923683166504
1541807062.4894426,80713,5.11513614654541
1541807791.660533,81853,3.132164478302002
1541807855.5023768,81953,5.888854026794434
1541807996.72604,82173,5.237822532653809
1541808930.571114,83633,3.1376688480377197
1541809071.6669965,83853,5.791804313659668
1541809084.3170788,83873,6.042828559875488
1541809109.502589,83913,5.923044681549072
1541809173.4410613,84013,6.725376129150391
1541809186.3508856,84033,5.710196018218994
1541809506.572494,84533,3.37677001953125
1541809570.7676477,84633,4.523270606994629
1541809609.0329194,84693,5.242422103881836
1541809711.0248122,84853,4.507060527801514
1541809965.812289,85253,5.0891828536987305
1541810004.1991923,85313,6.076419353485107
1541810016.8436224,85333,5.252771854400635
1541810208.9743154,85633,5.174346446990967
1541810489.9409394,86073,4.373340129852295
1541810656.4194167,86333,3.1841506958007812
1541810681.96383,86373,3.805060386657715
1541811467.84028,87370,5.860490322113037
1541811773.90329,87850,5.9215569496154785
1541811864.2349098,87990,4.468081951141357
1541811940.6826339,88110,6.379215240478516
1541812245.973543,88590,6.535995960235596
1541812284.4562135,88650,2.90999698638916
1541813036.7600422,89830,4.7569074630737305
1541813254.4571493,90170,4.992020606994629
1541813522.656207,90590,3.0957047939300537
1541813560.875799,90650,4.809248924255371
1541814136.0012403,91550,5.37711238861084
1541814174.5351946,91610,6.324956893920898
1541814379.1653073,91930,6.173398017883301
1541814776.9838035,92550,4.962921142578125
1541815134.9200087,93110,5.26589822769165
1541815237.1008885,93270,3.99900221824646
1541815288.5096216,93350,6.482392311096191
1541815390.346757,93510,3.7756123542785645
1541815864.5436952,94250,4.1121602058410645
1541815928.0267792,94350,5.911648750305176
1541816133.006948,94670,4.501821041107178
1541816337.8439174,94990,4.779855728149414
1541816439.1898293,95150,3.825730800628662
1541816553.7407486,95330,4.393872261047363
1541816954.6580548,95727,3.33638072013855
1541816967.5210679,95747,4.100836277008057
1541817121.3202267,95987,5.470821857452393
1541817147.21536,96027,5.918747425079346
1541817632.740693,96787,4.476590156555176
1541817786.6510642,97027,3.207095146179199
1541818029.2917545,97407,3.3040244579315186
1541818323.489255,97867,3.697605609893799
1541818578.915499,98267,7.096921443939209
1541819191.2290847,99227,4.567408084869385
1541819306.6101265,99407,5.365190029144287
1541819344.8526554,99467,4.0548858642578125
1541820061.4339094,100587,5.523331165313721
1541820318.2819083,100987,5.273849010467529
1541820343.658543,101027,3.615858316421509
1541820356.0845659,101047,5.274039268493652
1541821033.5680182,102107,6.1949782371521
1541821289.3893075,102507,4.9427690505981445
1541821391.4890566,102667,5.771100044250488
1541822006.0296705,103627,5.036896705627441
1541822235.167982,103987,5.944890975952148
1541822337.0295527,104147,6.5895538330078125
1541822885.9031038,104764,5.467689514160156
1541823524.682446,105764,5.789731025695801
1541824035.4776886,106564,4.979333877563477
1541824239.9601223,106884,4.183224678039551
1541824419.0599604,107164,5.643153190612793
1541824686.000482,107584,4.936812400817871
1541825197.374159,108384,4.382544040679932
1541825478.8296964,108824,4.981569290161133
1541825542.6914043,108924,4.3119611740112305
1541826156.0749238,109884,6.803810119628906
1541826410.6740365,110284,6.175881385803223
1541826436.09238,110324,3.5522265434265137
1541826843.3944857,110964,4.496955871582031
1541827150.1365962,111444,6.591753005981445
1541827303.491389,111684,4.2168121337890625
1541827329.0473585,111724,3.548186779022217
1541827405.7556164,111844,2.990630626678467
1541827877.0769265,112584,3.077718496322632
1541828379.1217253,113141,3.992588996887207
1541828405.0342882,113181,5.4366960525512695
1541828455.7123735,113261,6.624207496643066
1541828646.8318598,113561,6.0197601318359375
1541829170.9053895,114381,6.5312819480896
1541829209.198768,114441,3.9952354431152344
1541829886.412743,115501,3.781179904937744
1541830283.2521286,116121,4.219394683837891
1541830295.9005742,116141,4.3291144371032715
1541830513.5711,116481,4.8203911781311035
1541830551.993455,116541,5.931200981140137
1541830988.0041192,117221,3.792475461959839
1541831013.3494966,117261,5.021322250366211
1541831102.972749,117401,2.6386544704437256
1541831561.6048925,118121,2.4404296875
1541831830.2734118,118541,5.127918720245361
1541832138.2812767,119021,4.494616508483887
1541832202.2191072,119121,4.861392974853516
1541832278.3410885,119241,2.177426815032959
1541832622.7193313,119781,4.724724769592285
1541832877.7795024,120181,4.678220748901367
1541832941.1140933,120281,3.357205867767334
1541833132.0410514,120581,6.031768798828125
1541833195.4051278,120681,5.578333377838135
1541833742.6689227,121541,6.170429706573486
1541834233.448182,122038,4.857542037963867
1541834258.9258034,122078,4.698231220245361
1541834463.5000346,122398,4.1003217697143555
1541834566.0332985,122558,3.5745201110839844
1541834591.3606675,122598,4.562176704406738
1541835228.61865,123598,5.766934394836426
1541835469.6660557,123978,2.8195137977600098
1541835608.7489047,124198,6.409066677093506
1541835634.1055322,124238,5.262998580932617
1541835710.6793058,124358,4.157258987426758
1541835875.6629376,124618,5.1987080574035645
1541836107.26574,124978,6.359519958496094
1541836605.4200432,125758,2.68761944770813
1541836899.4123123,126218,6.072920322418213
1541836963.0504327,126318,6.581866264343262
1541837270.0218034,126798,4.553843975067139
1541837411.4407437,127018,5.174098968505859
1541837551.8318467,127238,5.1473069190979
1541837718.482426,127498,4.878985404968262
1541838025.2908876,127978,5.158185005187988
1541838777.1796432,129158,4.457808494567871
1541839235.673338,129878,5.2260966300964355
1541839248.5195167,129898,5.089077472686768
1541839299.8515675,129978,5.201932430267334
1541839671.1395187,130375,3.762153387069702
1541839684.1569002,130395,4.118377208709717
1541839799.3834233,130575,5.058550834655762
1541840359.4547224,131455,4.731211185455322
1541840448.762236,131595,2.6363272666931152
1541840486.7402146,131655,3.4400155544281006
1541840727.147197,132035,4.095202922821045
1541841416.6404622,133115,4.59855842590332
1541841531.2369077,133295,4.9779767990112305
1541841556.828686,133335,5.7044878005981445
1541841608.254808,133415,4.3387627601623535
1541841684.8613446,133535,5.823542594909668
1541841723.413944,133595,4.528423309326172
1541841812.3925016,133735,3.619960308074951
1541841914.1311483,133895,3.8589062690734863
1541841952.6388505,133955,3.9131593704223633
1541842109.0129044,134195,2.72934627532959
1541842462.6246336,134735,3.4373726844787598
1541842515.2384355,134815,5.422312259674072
1541842657.8400369,135035,3.9215781688690186
1541842800.9315555,135255,3.8972349166870117
1541843677.036353,136615,4.726522445678711
1541843854.4519112,136895,3.3858137130737305
1541843955.969956,137055,3.574166774749756
1541844133.411016,137335,3.18769907951355
1541844146.4488473,137355,3.467986583709717
1541844475.672711,137875,4.985255718231201
1541844968.2065213,138655,2.9697914123535156
1541845458.394956,139232,4.586375713348389
1541845496.5005875,139292,4.8076934814453125
1541845825.3335965,139812,4.24146842956543
1541846053.7680652,140172,4.449156761169434
1541846104.3007872,140252,4.572167873382568
1541846420.4966574,140752,5.134578227996826
1541847075.5030808,141792,4.1850128173828125
1541847263.3848875,142092,5.807239532470703
1541847363.0455225,142252,4.30381965637207
1541847375.7629294,142272,4.946115970611572
1541847651.7846308,142712,4.506278038024902
1541847879.772855,143072,5.6661601066589355
1541848404.1146572,143872,5.62229061126709
1541848679.4648297,144292,4.632275581359863
1541849085.41479,144912,5.986845970153809
1541849780.3665736,145972,4.1765828132629395
1541849924.381029,146192,4.510229110717773
1541850161.1479664,146552,4.106571674346924
1541850292.091779,146752,3.611514091491699
1541850305.034406,146772,4.414443016052246
1541850554.7902176,147152,5.1976189613342285
1541850857.808406,147612,4.3330769538879395
1541851232.7103317,147989,5.328244209289551
1541851628.9406428,148589,6.146955490112305
1541851747.1153593,148769,3.525637149810791
1541851786.4796457,148829,5.333173751831055
1541851878.7310781,148969,3.745670795440674
1541852009.7609675,149169,4.277260780334473
1541852048.8132215,149229,3.0320067405700684
1541852114.5503201,149329,7.68245792388916
1541852246.1576333,149529,4.8239006996154785
1541852681.2291734,150189,3.663426160812378
1541852932.632178,150569,5.013998031616211
1541853975.0817878,152149,6.327606201171875
1541854434.5633464,152849,3.941499710083008
1541854658.1716733,153189,5.82204532623291
1541854790.900409,153389,3.5566844940185547
1541854856.8822107,153489,6.394462585449219
1541855001.7314093,153709,3.54449462890625
1541855079.908374,153829,7.854944229125977
1541855171.3806195,153969,4.563687324523926
1541855406.5713825,154329,5.550571441650391
1541855471.998303,154429,3.465299129486084
1541855537.6346004,154529,3.856529712677002
1541855773.999807,154889,5.468048095703125
1541855916.1541936,155109,5.538154602050781
1541855953.4861171,155169,7.952712535858154
1541856203.5348513,155569,5.819002151489258
1541856305.329779,155729,5.619903564453125
1541856432.0747998,155929,5.795722961425781
1541857025.0403073,156626,4.22573709487915
1541857088.9286954,156726,5.443835258483887
1541857863.177079,157946,4.714217185974121
1541857875.8697758,157966,6.670940399169922
1541858281.5396125,158606,4.513588905334473
1541858827.630262,159466,4.137940883636475
1541858929.3086007,159626,3.4084086418151855
1541859031.1609337,159786,5.2493672370910645
1541859044.0700357,159806,5.477769374847412
1541859477.1144783,160486,5.471233367919922
1541859616.6391404,160706,4.282901763916016
1541859767.883779,160946,3.422868251800537
1541859983.1763763,161286,4.173436164855957
1541860744.1604643,162486,5.60550594329834
1541861047.4617527,162966,2.3745760917663574
1541861426.977288,163566,5.9030680656433105
1541861477.2354586,163646,4.391254901885986
1541861654.2026072,163926,3.919485569000244
1541861868.661842,164266,4.44321346282959
1541861944.186819,164386,4.065306663513184
1541862650.6041162,165223,4.571008682250977
1541862853.1767857,165543,3.690643787384033
1541862990.8385823,165763,2.4509212970733643
1541863105.0202544,165943,3.5846614837646484
1541863205.7900589,166103,4.252981662750244
1541863457.5316224,166503,4.846729278564453
1541863482.769542,166543,4.335772514343262
1541863520.4480965,166603,4.070842266082764
1541863545.4763434,166643,5.342495918273926
1541863621.341678,166763,4.837656021118164
1541863872.466243,167163,5.464322090148926
1541863910.0932257,167223,5.2591753005981445
1541863972.6795933,167323,6.112714767456055
1541864084.8841465,167503,4.281510829925537
1541865220.3882124,169303,3.8214735984802246
1541865232.7746897,169323,5.678630828857422
1541865257.967557,169363,4.3845062255859375
1541865435.0518098,169643,6.3304595947265625
1541865484.7067595,169723,4.537533283233643
1541865610.4127839,169923,4.609652519226074
1541865673.802187,170023,5.779244422912598
1541865736.7097752,170123,4.4971489906311035
1541865925.575733,170423,4.709569931030273
1541866467.1038957,171283,5.372113227844238
1541866556.0049906,171423,5.9363908767700195
1541866796.6021225,171803,3.6326513290405273
1541866910.5996423,171983,5.276694297790527
1541867326.755752,172643,5.94640588760376
1541867339.3742933,172663,4.034756660461426
1541867452.9616368,172843,4.1511006355285645
1541867930.9622898,173603,2.9098756313323975
1541868032.3523014,173763,2.30607533454895
1541868043.833656,173783,3.397156238555908
1541868275.3834827,173860,3.434558868408203
1541868684.2303097,174500,6.472638130187988
1541869280.8786163,175440,6.048469543457031
1541869331.6838927,175520,5.65995979309082
1541869623.6289678,175980,4.485760688781738
1541869851.9059262,176340,6.144571304321289
1541869889.4764345,176400,2.827258825302124
1541870155.4887438,176820,4.410151958465576
1541870294.632764,177040,3.651773452758789
1541870599.698655,177520,4.583072185516357
1541870688.8759246,177660,4.917498588562012
1541870904.2073538,178000,3.4818615913391113
1541870929.9033513,178040,2.9881625175476074
1541870968.195464,178100,3.960392951965332
1541871235.6659257,178520,3.6547913551330566
1541871261.428999,178560,3.714155673980713
1541871324.294631,178660,3.0855636596679688
1541871462.7447464,178880,6.653241157531738
1541871615.5038023,179120,5.37026309967041
1541871831.3458295,179460,5.768456935882568
1541872061.006364,179820,4.249547481536865
1541872137.644892,179940,5.10521125793457
1541872265.0367026,180140,5.460938453674316
1541872506.158064,180520,4.108617782592773
1541872849.9679072,181060,2.8616902828216553
1541872951.9451964,181220,3.893200397491455
1541873217.9835675,181640,3.961805820465088
1541873483.420863,182060,4.068066596984863
1541873712.2057076,182420,4.376621723175049
1541874292.4530873,183057,5.776846885681152
1541874381.1851256,183197,6.009437561035156
1541875067.7957945,184277,4.046136856079102
1541875194.70583,184477,3.029677629470825
1541875283.845441,184617,4.339580059051514
1541875627.4488363,185157,3.7171435356140137
1541875894.7817998,185577,4.160279750823975
1541876022.4698572,185777,4.406602382659912
1541876225.235908,186097,4.489768981933594
1541876340.472189,186277,2.5603256225585938
1541876748.6469424,186917,6.389384746551514
1541876951.831101,187237,3.2574706077575684
1541877015.7938383,187337,4.588930130004883
1541877561.8821669,188197,5.0145955085754395
1541877599.5319984,188257,4.897977828979492
1541877853.1551106,188657,4.299376010894775
1541877942.3773906,188797,4.03682804107666
1541878273.5710354,189317,5.35048770904541
1541879162.2775183,190717,4.763913154602051
1541879276.4481046,190897,5.262092590332031
1541879365.6439626,191037,2.415860414505005
1541879671.232671,191234,4.940019130706787
1541879709.2359588,191294,4.811005592346191
1541879989.2102902,191734,6.302247047424316
1541880128.507783,191954,2.762406587600708
1541880268.4005375,192174,3.3222975730895996
1541880471.3141985,192494,2.7143964767456055
1541880776.6845663,192974,2.559354782104492
1541880852.0560594,193094,3.377963066101074
1541881143.3005536,193554,3.2573909759521484
1541881269.6339192,193754,3.7578492164611816
1541881370.841134,193914,2.038864850997925
1541882143.707779,195134,3.1623644828796387
1541882258.5732317,195314,4.6177873611450195
1541882372.872088,195494,5.592494487762451
1541882815.3252187,196194,1.8643381595611572
1541883167.9919624,196754,3.9186902046203613
1541883205.8681436,196814,3.5931878089904785
1541883712.748776,197614,5.270490646362305
1541884017.0387125,198094,3.41469144821167
1541884838.3224752,199394,7.12509822845459
1541885554.2166471,200231,3.410337448120117
1541886012.0305464,200951,4.152670860290527
1541886075.7798529,201051,4.725884914398193
1541886114.1686218,201111,4.391207218170166
1541886291.98759,201391,5.088525772094727
1541886443.5008502,201631,5.333653450012207
1541886734.2410514,202091,3.172072410583496
1541886810.3502767,202211,5.1414794921875
1541887000.8206403,202511,5.5073957443237305
1541887077.5826733,202631,4.904020309448242
1541887204.1131058,202831,4.388250827789307
1541887508.429256,203311,4.506564617156982
1541887724.8507013,203651,5.48523473739624
1541888004.4083257,204091,5.156605243682861
1541888486.578334,204851,4.1164445877075195
1541888625.5832047,205071,3.4116573333740234
1541888878.7850034,205471,6.85186767578125
1541888968.1964,205611,6.0536065101623535
1541889031.379171,205711,3.6118459701538086
1541889562.5447803,206551,4.35612678527832
1541890017.4255729,207271,2.2540316581726074
1541890372.9120352,207831,5.405490875244141
1541890397.9366841,207871,4.290369033813477
1541890410.719436,207891,4.190014839172363
1541890436.3327222,207931,3.9189209938049316
1541890624.7655377,208231,4.799256324768066
1541890701.2895806,208351,4.372476577758789
1541890764.5564482,208451,3.9948086738586426
1541891310.0224216,209028,5.208399772644043
1541891487.5756147,209308,4.73297119140625
1541891627.4444163,209528,4.070592403411865
1541891754.4682348,209728,4.1192169189453125
1541891804.6763902,209808,4.486650466918945
1541891817.3559046,209828,4.500831127166748
1541892172.97698,210388,6.362673759460449
1541892287.0614011,210568,4.571064472198486
1541892576.8482642,211028,4.041158676147461
1541892589.5577946,211048,4.3463850021362305
1541892742.0598884,211288,4.683915615081787
1541893135.0113516,211908,4.356088161468506
1541893249.7233284,212088,3.805419445037842
1541893464.8522532,212428,5.701963424682617
1541893528.4466126,212528,6.108254432678223
1541893641.8937936,212708,6.13429069519043
1541893743.3702478,212868,6.375585079193115
1541893845.1553116,213028,4.737208366394043
1541894060.503362,213368,4.654275417327881
1541894439.152003,213968,4.025596618652344
1541894565.3670025,214168,3.879384756088257
1541895034.8337657,214908,5.981696128845215
1541895148.7271047,215088,4.979172706604004
1541895161.4902623,215108,3.445150375366211
1541895238.0490315,215228,7.242696762084961
1541895441.3910336,215548,3.7241995334625244
1541895530.3226757,215688,4.240936279296875
1541895887.1547933,216248,1.6926864385604858
1541895899.6500134,216268,4.728801727294922
1541896014.376496,216448,2.677143096923828
1541896078.1321316,216548,5.958255767822266
1541896217.7579832,216768,5.326420783996582
1541896331.5278494,216948,6.1821980476379395
1541896508.172733,217228,3.623332977294922
1541897170.2163842,217985,3.2409706115722656
1541897207.6954277,218045,3.510314702987671
1541897321.4366393,218225,5.0923943519592285
1541897638.583466,218725,3.9668993949890137
1541897689.2512977,218805,5.013006210327148
1541897803.3006158,218985,4.42510986328125
1541897980.9705644,219265,4.52543830871582
1541898057.114006,219385,5.241741180419922
1541898082.620262,219425,3.3527445793151855
1541898512.6938183,220105,5.916262149810791
1541898589.2848527,220225,3.708390235900879
1541898665.5471592,220345,4.820687294006348
1541898691.0379949,220385,4.537790775299072
1541898830.3985617,220605,2.6189041137695312
1541898893.9371436,220705,6.451702117919922
1541899071.311169,220985,4.647722244262695
1541899185.4345858,221165,2.3906397819519043
1541899388.3833578,221485,4.755038738250732
1541899706.2618532,221985,5.319268226623535
1541899947.84679,222365,3.9638328552246094
1541900061.732775,222545,3.7322492599487305
1541900289.200512,222905,6.614167213439941
1541900630.6906633,223445,3.7566375732421875
1541900922.5868876,223905,3.066739320755005
1541900947.7786906,223945,2.9034063816070557
1541900960.5755167,223965,3.505770683288574
1541901711.5283895,225145,3.8063955307006836
1541901749.620183,225205,4.101100444793701
1541901863.893897,225385,7.238734245300293
1541902528.035621,226142,3.736083745956421
1541902921.1479979,226762,4.5242109298706055
1541903175.0579557,227162,3.6357789039611816
1541903415.8657768,227542,4.782052040100098
1541903808.9501462,228162,5.395752906799316
1541903909.7489145,228322,4.268187522888184
1541903934.7806358,228362,3.4582860469818115
1541904364.324398,229042,2.93056321144104
1541904579.4466844,229382,3.0494232177734375
1541904833.1522522,229782,4.640969276428223
1541905188.6719384,230342,3.3178110122680664
1541905226.1499865,230402,3.9755101203918457
1541905238.6681895,230422,4.685675621032715
1541905314.714734,230542,3.882035255432129
1541905339.8178601,230582,3.2677955627441406
1541905556.7685735,230922,4.429769992828369
1541905658.544423,231082,4.74313497543335
1541905772.333459,231262,5.674165725708008
1541905961.6674273,231562,4.293699264526367
1541906164.173773,231882,3.874899387359619
1541906660.094148,232662,5.453329086303711
1541906812.7170181,232902,4.178449630737305
1541906838.2344244,232942,3.8609745502471924
1541906965.1121688,233142,3.6865105628967285
1541907104.8944042,233362,4.722018241882324
1541907283.2960835,233642,3.766526460647583
1541907308.8937976,233682,4.275949478149414
1541907525.6061282,234022,3.115334987640381
1541907766.6144235,234402,5.514772891998291
1541908414.5051916,235119,3.7343153953552246
1541908757.755896,235659,4.695760726928711
1541908834.528794,235779,4.796542644500732
1541908949.358297,235959,3.6297316551208496
1541909329.3597598,236559,3.789936065673828
1541909620.7786834,237019,2.384587287902832
1541909633.5091703,237039,4.922754764556885
1541909861.2086308,237399,6.376538276672363
1541910218.2611222,237959,5.4392805099487305
1541910281.5057366,238059,5.343347549438477
1541910623.744026,238599,4.715654373168945
1541910787.9202335,238859,3.6957783699035645
1541910813.101404,238899,4.291408538818359
1541910826.093058,238919,4.616987705230713
1541911080.1753154,239319,3.4939327239990234
1541911143.9965658,239419,3.0976743698120117
1541911321.6123307,239699,4.337344646453857
1541911449.2080395,239899,4.156061172485352
1541911512.9308245,239999,4.274396896362305
1541911601.6583233,240139,3.0960347652435303
1541911843.6152587,240519,5.416182041168213
1541911996.180909,240759,3.3150949478149414
1541912440.4788756,241459,4.47211217880249
1541912555.3330286,241639,3.4355506896972656
1541913230.1678147,242699,2.8504207134246826
1541913419.7295651,242999,4.69555139541626
1541913559.162567,243219,4.5760955810546875
1541913797.8017116,243296,4.6826581954956055
1541914001.9674637,243616,5.51837158203125
1541914420.509367,244276,5.911447048187256
1541914534.1803102,244456,4.131002902984619
1541915091.532662,245336,2.516155481338501
1541915344.2642503,245736,3.1107685565948486
1541915382.0841973,245796,5.194023132324219
1541915584.22626,246116,4.39540958404541
1541915787.168529,246436,3.0653223991394043
1541916685.9591932,247856,4.889935493469238
1541916799.6761668,248036,4.894391059875488
1541917194.7549438,248656,5.161694526672363
1541917435.693924,249036,3.7992842197418213
1541917473.6047025,249096,4.509940147399902
1541917754.4434574,249536,4.682101249694824
1541918582.829637,250836,4.5015339851379395
1541918660.3404493,250956,3.7550086975097656
1541918685.9274971,250996,5.146331787109375
1541918953.9242558,251416,4.284867763519287
1541919233.8692298,251856,5.735557556152344
1541919757.671253,252433,3.5475380420684814
1541920343.961732,253353,3.578531503677368
1541920701.0302558,253913,4.603680610656738
1541921454.2119057,255093,5.175140857696533
1541921658.7183166,255413,3.2072253227233887
1541922054.4422283,256033,5.222729682922363
1541922156.444571,256193,4.777113914489746
1541922425.0239666,256613,6.032635688781738
1541922744.2371674,257113,4.584403991699219
1541922807.8305862,257213,4.796535491943359
1541922972.7389905,257473,5.5211639404296875
1541923138.7681873,257733,2.7001750469207764
1541923215.1665995,257853,4.551599025726318
1541923749.5090919,258693,4.687690734863281
1541923762.5676506,258713,3.144026756286621
1541923826.3381853,258813,3.477797508239746
1541924017.2774487,259113,4.032950401306152
1541924757.8258939,260273,5.2709455490112305
1541924975.6395166,260613,4.025954246520996
1541925488.4026117,261150,4.042970657348633
1541925500.9701915,261170,3.4736905097961426
1541925603.9745045,261330,3.692709445953369
1541925756.7712538,261570,2.6561975479125977
1541925909.6120756,261810,5.466988563537598
1541926100.7596498,262110,3.4720754623413086
1541926152.265117,262190,3.8053760528564453
1541926371.012285,262530,4.140058994293213
1541926600.4435565,262890,3.9372096061706543
1541926829.548312,263250,5.429600238800049
1541927020.5012963,263550,4.611274719238281
1541927147.7611442,263750,3.7091658115386963
1541927186.0517094,263810,4.156556129455566
1541927337.8596194,264050,4.4371843338012695
1541927350.5116208,264070,5.611274719238281
1541927401.2714367,264150,5.534717559814453
1541927758.7247777,264710,3.883270740509033
1541928089.1360989,265230,4.816197395324707
1541928510.290155,265890,4.445055961608887
1541928701.9574578,266190,5.259478569030762
1541929158.9677842,266910,4.296476364135742
1541929222.134772,267010,4.488527297973633
1541929834.7149193,267970,2.641366720199585
1541929885.297949,268050,3.5851964950561523
1541930140.8559296,268450,5.087882995605469
1541930925.1113422,269427,4.156335830688477
1541931258.4663577,269947,2.956418991088867
1541931296.7301366,270007,4.605550765991211
1541931832.6660633,270847,4.007000923156738
1541932037.6541512,271167,5.885772228240967
1541932484.3819456,271867,3.0819616317749023
1541932676.2647812,272167,3.5456321239471436
1541932778.0222752,272327,4.828760147094727
1541932854.6985538,272447,4.689566612243652
1541933276.6265547,273107,3.6034786701202393
1541933493.5441608,273447,4.777749061584473
1541933531.9690108,273507,2.6924471855163574
1541933569.9051518,273567,3.3829660415649414
1541933735.549254,273827,3.676785469055176
1541934079.615427,274367,2.612762451171875
1541934308.3430526,274727,2.4785873889923096
1541934397.6328504,274867,2.4630212783813477
1541934487.145153,275007,4.152474403381348
1541934768.72072,275447,4.3063507080078125
1541935037.5007749,275867,3.8790714740753174
1541935204.3971093,276127,4.408755302429199
1541935650.684758,276827,5.432384014129639
1541935943.9367714,277287,4.775627136230469
1541935982.2743833,277347,3.4508368968963623
1541936147.5705874,277607,6.174929618835449
1541936198.8027277,277687,4.901845455169678
1541936275.959937,277807,3.3095197677612305
1541936982.3840954,278664,4.095712661743164
1541936994.9608586,278684,4.043707370758057
1541937238.4362097,279064,4.185318946838379
1541937277.0148365,279124,4.644204616546631
1541937379.1540859,279284,3.55471134185791
1541937392.2519655,279304,4.421832084655762
1541937404.864837,279324,5.187690734863281
1541937481.8287747,279444,3.9462485313415527
1541937737.2273204,279844,2.8507680892944336
1541937762.6945376,279884,3.6056971549987793
1541937992.1550622,280244,3.9515180587768555
1541938629.8455417,281244,3.9539761543273926
1541938808.9812336,281524,2.319157123565674
1541938885.2232804,281644,3.148587703704834
1541939319.109505,282324,4.34234619140625
1541939840.1132298,283144,2.6656641960144043
1541940197.066813,283704,2.4777393341064453
1541940540.5471292,284244,4.289001941680908
1541940604.24887,284344,4.91159200668335
1541940680.525169,284464,4.383767127990723
1541940973.4126992,284924,2.8239684104919434
1541941444.7504368,285664,4.044214248657227
1541941457.3042114,285684,3.291515588760376
1541941533.2390118,285804,3.891308546066284
1541941648.1439426,285984,3.3758113384246826
1541941864.654034,286324,2.589322805404663
1541942017.7968578,286564,5.0315937995910645
1541942094.8361342,286684,3.9998865127563477
1541942511.7901616,287081,3.928936004638672
1541942562.5766473,287161,4.673239707946777
1541942867.9894006,287641,3.4208502769470215
1541943007.7179732,287861,4.960082530975342
1541943643.1889307,288861,4.683279037475586
1541943947.998303,289341,6.781357765197754
1541944240.036019,289801,4.196432113647461
1541944697.613399,290521,6.122306823730469
1541945002.6422603,291001,4.052040100097656
1541945028.318056,291041,5.252574920654297
1541945041.1589692,291061,3.974240779876709
1541945742.9151008,292161,4.6511383056640625
1541945806.5533805,292261,5.049006462097168
1541945997.231501,292561,3.569869041442871
1541946073.9887812,292681,4.116943359375
1541946456.6730933,293281,4.12217903137207
1541946469.4423437,293301,4.1272406578063965
1541946571.0155132,293461,5.220428466796875
1541946622.2818155,293541,3.7531418800354004
1541946698.233173,293661,3.4890897274017334
1541946901.2737584,293981,2.7607369422912598
1541947450.01771,294841,2.9613351821899414
1541947602.7803688,295081,5.07005500793457
1541947743.7430286,295301,4.354706287384033
1541948023.5826976,295498,3.606628179550171
1541948036.2277763,295518,3.3241262435913086
1541948087.3539605,295598,5.368109703063965
1541948138.387491,295678,3.265216112136841
1541948189.3203058,295758,4.625149726867676
1541948406.3660173,296098,5.020689010620117
1541948481.983621,296218,5.907442092895508
1541948532.6497788,296298,5.694880485534668
1541948558.0768094,296338,4.243720054626465
1541948876.9009042,296838,4.479604721069336
1541949119.1057649,297218,5.960025787353516
1541949208.8678594,297358,4.614119529724121
1541949221.703834,297378,5.91740608215332
1541949425.3256984,297698,3.398247241973877
1541949463.7887657,297758,5.934875965118408
1541949872.7949173,298398,3.285336494445801
1541949885.4746182,298418,4.270465850830078
1541949898.4548986,298438,4.927807807922363
1541950204.048316,298918,3.1243858337402344
1541950382.5596604,299198,5.949739456176758
1541951032.7443972,300218,6.10453462600708
1541951185.607339,300458,4.317676544189453
1541951989.2087846,301718,4.474143028259277
1541952525.2781458,302558,4.6250996589660645
1541952576.1907117,302638,4.560605049133301
1541953138.002067,303518,3.6692252159118652
1541953163.4670756,303558,3.6447665691375732
1541953379.5999277,303898,5.305440902709961
1541954009.517581,304635,4.046344757080078
1541954161.5839417,304875,3.5020766258239746
1541954390.6162262,305235,3.607733964920044
1541954454.5284321,305335,4.777964115142822
1541954480.3277004,305375,3.3779478073120117
1541954607.1599417,305575,5.893261909484863
1541954837.5244014,305935,4.92210578918457
1541955041.7244642,306255,4.179860591888428
1541955130.9627178,306395,3.9593253135681152
1541955347.5773127,306735,4.16077995300293
1541955423.5660992,306855,6.12806510925293
1541955513.0258121,306995,4.93649435043335
1541956113.9832635,307935,4.628132343292236
1541956177.3493338,308035,5.377224922180176
1541956381.5893328,308355,2.9038748741149902
1541956457.5910707,308475,2.8817663192749023
1541956585.1891203,308675,3.238933563232422
1541956815.2243912,309035,3.7637290954589844
1541956904.8533854,309175,3.4590110778808594
1541957032.4882715,309375,5.4294023513793945
1541957045.0582697,309395,5.893546104431152
1541957057.8768868,309415,4.905671119689941
1541957223.7267888,309675,4.008966445922852
1541957466.776107,310055,4.641120910644531
1541957722.701856,310455,3.107919216156006
1541957862.6342537,310675,4.757542133331299
1541958461.2611694,311615,2.448068618774414
1541958614.6341624,311855,4.128446578979492
1541958754.2244058,312075,3.0540947914123535
1541959163.8502645,312715,3.8591065406799316
1541959731.666044,313352,4.003819465637207
1541960124.0910616,313972,5.464560508728027
1541960595.450415,314712,5.258846282958984
1541960902.5410957,315192,4.282666206359863
1541961016.7260349,315372,4.976170063018799
1541961093.5370474,315492,5.143298149108887
1541961284.4512846,315792,3.2650978565216064
1541961501.7094376,316132,2.4777886867523193
1541961679.697194,316412,3.844587802886963
1541961717.9128428,316472,4.132098197937012
1541961959.7122936,316852,4.142993450164795
1541962201.4911525,317232,3.144636392593384
1541963218.8654308,318832,3.6053097248077393
1541963637.4244354,319492,5.893962860107422
1541963739.123013,319652,2.3396873474121094
1541963815.8430789,319772,5.410408020019531
1541964120.0609753,320252,3.916750431060791
1541964132.9266565,320272,4.983151435852051
1541964222.0003695,320412,3.165699005126953
1541964614.493661,321032,5.915491104125977
1541965144.5230737,321569,3.607973575592041
1541965297.0984802,321809,4.556015968322754
1541965513.2166812,322149,5.377031326293945
1541965563.7870088,322229,2.9635262489318848
1541966316.8162766,323409,3.646394968032837
1541966482.354253,323669,3.8995914459228516
1541966609.8137631,323869,5.474521160125732
1541966660.8687637,323949,6.0022172927856445
1541966737.027773,324069,5.38221549987793
1541966977.2838004,324449,4.223922252655029
1541967258.3441887,324889,3.4139528274536133
1541967423.3999493,325149,4.39789342880249
1541968174.220708,326329,3.9686803817749023
1541968453.157242,326769,4.675519943237305
1541968504.0429497,326849,5.026126861572266
1541968529.8481631,326889,2.919719696044922
1541968542.5885375,326909,3.887798309326172
1541968669.6894522,327109,4.481597423553467
1541968925.8731165,327509,2.5447144508361816
1541969053.0050824,327709,5.0326972007751465
1541969217.6575055,327969,4.305397033691406
1541969256.0591042,328029,5.849574089050293
1541969686.2431002,328709,3.351396322250366
1541969800.883204,328889,4.3870439529418945
1541970358.6190467,329769,5.245401382446289
1541970511.856363,330009,2.7227702140808105
1541971387.3267412,331086,3.754913806915283
1541971716.0325828,331606,4.5987067222595215
1541971779.2223449,331706,5.0216827392578125
1541972033.7870026,332106,4.994367599487305
1541972680.7869282,333126,5.143341064453125
1541972731.925053,333206,3.9764299392700195
1541973137.7307107,333846,3.6615452766418457
1541973759.4476438,334826,4.117173194885254
1541974013.7661192,335226,5.18267297744751
1541974421.3736737,335866,3.853146553039551
1541974548.081877,336066,2.918250799179077
1541974561.090265,336086,4.758666038513184
1541974878.187876,336586,3.2163846492767334
1541974941.8363342,336686,5.671916961669922
1541974992.6686156,336766,4.544926166534424
1541975170.5575852,337046,4.073421478271484
1541975702.8461738,337886,5.748111724853516
1541975893.6184788,338186,5.586067199707031
1541976020.6543655,338386,3.5848703384399414
1541977154.6388557,339883,3.5309245586395264
1541977712.1924455,340763,6.5453925132751465
1541978004.7496283,341223,2.5256197452545166
1541978398.529037,341843,5.198054313659668
1541978831.3513572,342523,4.307256698608398
1541978844.1113374,342543,4.362916469573975
1541979122.6196187,342983,5.035956859588623
1541979603.388494,343743,4.696821212768555
1541979667.0178015,343843,4.6014909744262695
1541979730.2558732,343943,6.109519958496094
1541979857.2340739,344143,4.1312689781188965
1541980199.3554518,344683,3.4636754989624023
1541980212.247777,344703,5.351851940155029
1541980301.4369555,344843,5.259957313537598
1541980480.046484,345123,4.629222393035889
1541980619.5905182,345343,5.399420738220215
1541980848.655874,345703,3.8113038539886475
1541980873.8740118,345743,4.890113830566406
1541981166.0805502,346203,5.119023323059082
1541981178.5531476,346223,5.373946189880371
1541981191.1271694,346243,2.067211151123047
1541981229.242429,346303,2.459507942199707
1541981469.2287216,346683,5.007399082183838
1541981913.865465,347383,5.18813943862915
1541982026.6618097,347563,1.9041799306869507


==> figures/figure_ablation/data/run_run_141118_dispNet1_real_DispNet_DispNet_0-tag-run_141118_dispNet1_real_DispNet.csv <==
Wall time,Step,Value
1542210568.241206,180,0.9502062201499939
1542210760.7457616,440,0.7032135128974915
1542210805.4061236,500,0.43311935663223267
1542211280.3766053,1140,0.385277658700943
1542211325.3368013,1200,0.3177802562713623
1542211668.2079554,1660,0.3601634204387665
1542211682.8439713,1680,0.3821847438812256
1542211787.7169073,1820,0.7291115522384644
1542212041.5220308,2160,0.448683500289917
1542212561.148291,2860,0.2371939718723297
1542212978.1604497,3420,0.21846133470535278
1542213037.767936,3500,0.43534818291664124
1542213649.6972976,4320,0.27339085936546326
1542213859.9264188,4600,0.25872981548309326
1542213979.1061807,4760,0.4311346411705017
1542214127.7021842,4960,0.2980250418186188
1542214381.2388926,5300,0.26871076226234436
1542214917.1223438,6020,0.4158923029899597
1542215334.426629,6580,0.41130614280700684
1542215379.1992764,6640,0.3128036856651306
1542215527.8375728,6840,0.38386207818984985
1542215631.7719092,6980,0.3136472702026367
1542215901.8350372,7340,0.24542886018753052
1542216035.8866875,7520,0.335612416267395
1542216439.7734659,8060,0.24335993826389313
1542216573.749423,8240,0.3235030174255371
1542217249.6910357,8937,0.16850125789642334
1542217384.6160069,9117,0.1750107705593109
1542218247.3425992,10277,0.3126135766506195
1542218307.5289319,10357,0.19326584041118622
1542218397.0499897,10477,0.20550571382045746
1542218636.2602174,10797,0.3449506461620331
1542218799.7909272,11017,0.3451067805290222
1542218814.8634348,11037,0.17402875423431396
1542218829.7679121,11057,0.29855653643608093
1542218994.219102,11277,0.3220821022987366
1542219143.1647463,11477,0.3672823905944824
1542219247.2333484,11617,0.274421751499176
1542219365.8246496,11777,0.1704990714788437
1542219960.6422791,12577,0.28446534276008606
1542220436.459573,13217,0.18964281678199768
1542220480.9206307,13277,0.24990570545196533
1542220555.24794,13377,0.18228474259376526
1542220897.526902,13837,0.30254271626472473
1542221032.0080137,14017,0.223527729511261
1542221136.3615565,14157,0.19357845187187195
1542221657.2089574,14857,0.2850281596183777
1542221701.8366592,14917,0.1964467614889145
1542221925.3948636,15217,0.2422715723514557
1542222746.043,16317,0.284567266702652
1542223133.2097573,16837,0.19642701745033264
1542223252.1593444,16997,0.22641102969646454
1542223340.7443175,17117,0.36332881450653076
1542223807.8081896,17534,0.21457253396511078
1542223911.1285136,17674,0.19346602261066437
1542223955.3807263,17734,0.15293633937835693
1542224177.0541995,18034,0.20608484745025635
1542224221.5978596,18094,0.13141700625419617
1542224606.9595838,18614,0.2201356142759323
1542225258.7143314,19494,0.15361763536930084
1542225761.3564432,20174,0.3215935528278351
1542226249.1009212,20834,0.3294100761413574
1542226278.5875425,20874,0.22461406886577606
1542226456.9323134,21114,0.20519092679023743
1542226694.3566697,21434,0.16059383749961853
1542226976.7064202,21814,0.16334837675094604
1542227612.408444,22674,0.2609252631664276
1542227951.8846076,23134,0.12903903424739838
1542228070.1304462,23294,0.14280866086483002
1542228144.00811,23394,0.34397783875465393
1542228232.781418,23514,0.23283880949020386
1542228617.9886885,24034,0.10043130815029144
1542228751.3159418,24214,0.3400087356567383
1542228825.1963367,24314,0.20559929311275482
1542229092.2495406,24674,0.24249017238616943
1542229299.2195287,24954,0.3326359689235687
1542229343.5309548,25014,0.2376427948474884
1542229521.1170237,25254,0.26832419633865356
1542229772.420227,25594,0.21555596590042114
1542230345.387315,26151,0.21032902598381042
1542230375.2001772,26191,0.1506805270910263
1542230434.797507,26271,0.24067483842372894
1542230642.0953965,26551,0.15772703289985657
1542231367.272917,27531,0.1255951225757599
1542231974.5190082,28351,0.22812816500663757
1542232048.9532175,28451,0.3938637971878052
1542232093.4657788,28511,0.18640579283237457
1542232759.4671445,29411,0.1256813406944275
1542232907.358495,29611,0.11561961472034454
1542233498.0302556,30411,0.17609702050685883
1542234638.7036066,31951,0.2198050171136856
1542234698.09273,32031,0.21469342708587646
1542234965.0138686,32391,0.144069105386734
1542235009.3602276,32451,0.17386987805366516
1542235289.6190658,32831,0.2098255753517151
1542235393.2865477,32971,0.1668948233127594
1542235452.4063487,33051,0.21937936544418335
1542235526.3359263,33151,0.1671946942806244
1542236161.1295457,34011,0.15924689173698425
1542236457.8723977,34411,0.11572904884815216
1542236943.3986094,34848,0.14603359997272491
1542237165.750415,35148,0.1719937026500702
1542237534.9976,35648,0.20570050179958344
1542237579.5633547,35708,0.16734829545021057
1542237788.6348338,35988,0.16397157311439514
1542237966.6353455,36228,0.15503154695034027
1542238010.8593216,36288,0.2286836802959442
1542238573.0723999,37048,0.23850923776626587
1542238781.382396,37328,0.08775089681148529
1542238855.8008802,37428,0.2500547766685486
1542238929.526809,37528,0.144028902053833
1542239091.657756,37748,0.14273986220359802
1542239328.3278124,38068,0.09271441400051117
1542239581.1480787,38408,0.12785033881664276
1542239832.7127695,38748,0.19516979157924652
1542239921.6940267,38868,0.19525808095932007
1542240025.9987662,39008,0.16087694466114044
1542240232.476136,39288,0.18444766104221344
1542240469.1368284,39608,0.18680588901042938
1542241134.7121263,40508,0.16118790209293365
1542242094.6182427,41808,0.09431765228509903
1542242405.333161,42228,0.2152359038591385
1542243522.8445268,43525,0.2870333194732666
1542243774.9524112,43865,0.17133015394210815
1542243804.255051,43905,0.18416573107242584
1542244943.1300824,45445,0.10176333785057068
1542244957.9274852,45465,0.20126457512378693
1542245224.274261,45825,0.20780931413173676
1542245535.460434,46245,0.13729798793792725
1542245579.9220192,46305,0.11592791974544525
1542246822.7366397,47985,0.07678954303264618
1542247089.9801207,48345,0.16924042999744415
1542247832.8336546,49345,0.2452707290649414
1542247847.6151907,49365,0.2717287838459015
1542248429.9327905,50145,0.11245787888765335
1542248698.438847,50505,0.16375569999217987
1542248936.6705577,50825,0.15572865307331085
1542248996.3232925,50905,0.11947019398212433
1542249041.2376957,50965,0.135170117020607
1542249520.777013,51605,0.16743376851081848
1542249655.3214648,51785,0.08729983866214752
1542249685.0595894,51825,0.15682116150856018
1542249729.582451,51885,0.1858074814081192
1542249805.0372472,51985,0.15833188593387604
1542250251.5591695,52362,0.17657989263534546
1542250732.1991203,53002,0.16796496510505676
1542250926.5250947,53262,0.1028939038515091
1542250956.7734954,53302,0.17175602912902832
1542251076.3004782,53462,0.1832009255886078
1542251316.0347817,53782,0.13114210963249207
1542251674.571106,54262,0.1711743175983429
1542251704.452103,54302,0.09770793467760086
1542251928.4756763,54602,0.09718507528305054
1542252062.9985468,54782,0.10222399234771729
1542252661.9373,55582,0.12342573702335358
1542252901.4623265,55902,0.16437450051307678
1542253155.6789446,56242,0.1995859146118164
1542253245.387947,56362,0.13533347845077515
1542253544.138905,56762,0.10688047111034393
1542253798.4556444,57102,0.13680782914161682
1542253947.958252,57302,0.13132578134536743
1542254112.8133087,57522,0.12130123376846313
1542254351.5486116,57842,0.09245529770851135
1542254786.7981205,58422,0.10995195806026459
1542255549.5404532,59442,0.14801757037639618
1542255608.6550443,59522,0.11191033571958542
1542256446.8742115,60642,0.09299959242343903
1542256905.6030188,61039,0.08714395016431808
1542257234.6736205,61479,0.17679190635681152
1542257279.7716482,61539,0.08789195865392685
1542257607.642872,61979,0.1594460904598236
1542257637.62924,62019,0.17973662912845612
1542258117.3232648,62659,0.07057282328605652
1542258703.008149,63439,0.11492863297462463
1542260124.7523174,65339,0.09684962034225464
1542260229.5505412,65479,0.10783939063549042
1542260259.384289,65519,0.1275780200958252
1542260602.760844,65979,0.14945833384990692
1542260617.591185,65999,0.13603705167770386
1542260677.5022087,66079,0.1494172066450119
1542260752.8154984,66179,0.17487767338752747
1542260886.8882565,66359,0.08438197523355484
1542260902.0607858,66379,0.1580410748720169
1542260917.0837023,66399,0.09491918981075287
1542261082.3985233,66619,0.1498415172100067
1542261575.534937,67279,0.12296571582555771
1542261740.325112,67499,0.11356320232152939
1542261814.8253431,67599,0.08556457608938217
1542262292.9930305,68239,0.19671617448329926
1542262532.8588607,68559,0.22023138403892517
1542262592.382947,68639,0.1455487608909607
1542262846.8871229,68979,0.10775867849588394
1542262996.613235,69179,0.12653589248657227
1542263189.859234,69439,0.07652926445007324
1542263650.81405,69836,0.17888283729553223
1542263665.8420343,69856,0.19225886464118958
1542264740.2389085,71296,0.1535206437110901
1542264830.310456,71416,0.22195392847061157
1542265426.2052352,72216,0.16359007358551025
1542265545.3541281,72376,0.10621564835309982
1542265679.7114108,72556,0.1327269971370697
1542265918.945805,72876,0.17030879855155945
1542266187.0072348,73236,0.1495654284954071
1542266216.4251914,73276,0.17953674495220184
1542266276.297897,73356,0.11150722205638885
1542266589.5519834,73776,0.062462978065013885
1542267336.269797,74776,0.1367933303117752
1542267396.161925,74856,0.08074682205915451
1542267411.4331253,74876,0.07176551967859268
1542267471.3658898,74956,0.13990189135074615
1542267531.73633,75036,0.134711354970932
1542267561.2712853,75076,0.23060116171836853
1542267769.5057192,75356,0.08625279366970062
1542267784.449201,75376,0.11798727512359619
1542268143.4556692,75856,0.1776062697172165
1542268306.5417624,76076,0.16183125972747803
1542268336.3199208,76116,0.10828757286071777
1542268485.8052692,76316,0.0689660906791687
1542268949.000612,76936,0.22927124798297882
1542269069.027987,77096,0.12539440393447876
1542269173.7977335,77236,0.16476699709892273
1542269248.7311244,77336,0.12845203280448914
1542269353.0463395,77476,0.09387567639350891
1542269727.54413,77976,0.1275387704372406
1542270950.867379,79393,0.13141869008541107
1542271385.4131484,79973,0.10709239542484283
1542271699.7953882,80393,0.21291542053222656
1542272285.4670403,81173,0.10207200050354004
1542272315.6076972,81213,0.13278168439865112
1542273047.3000023,82193,0.12259380519390106
1542273225.5380068,82433,0.13712629675865173
1542273821.099712,83233,0.09278466552495956
1542273880.1250913,83313,0.09458453953266144
1542273895.1595206,83333,0.07546363025903702
1542274149.834148,83673,0.061063386499881744
1542274193.9162588,83733,0.15853920578956604
1542274462.5617702,84093,0.10295972228050232
1542274567.4307353,84233,0.08405342698097229
1542275060.909979,84893,0.11903221905231476
1542275434.382657,85393,0.08717171102762222
1542275508.4830146,85493,0.2033209651708603
1542275568.6958447,85573,0.09384853392839432
1542276801.499178,87010,0.12612485885620117
1542277981.2141774,88590,0.15427270531654358
1542278220.617573,88910,0.12150107324123383
1542278565.3878753,89370,0.0908709317445755
1542278849.99958,89750,0.09258551895618439
1542278895.0721023,89810,0.19283002614974976
1542279269.706887,90310,0.09101684391498566
1542279359.7186806,90430,0.19694828987121582
1542280051.9567118,91350,0.14767484366893768
1542280910.3779242,92490,0.09244409203529358
1542281137.157604,92790,0.051044709980487823
1542281363.8583534,93090,0.15818923711776733
1542281544.7503026,93330,0.1407429277896881
1542281875.2097518,93770,0.14926372468471527
1542281890.2593608,93790,0.12841954827308655
1542281935.7311475,93850,0.08340571075677872
1542282116.564742,94090,0.19600741565227509
1542282521.526554,94630,0.19929897785186768
1542282581.736363,94710,0.0864400714635849
1542283049.5191028,95330,0.10010562837123871
1542283509.526516,95647,0.10968303680419922
1542284051.8999379,96367,0.11171512305736542
1542284860.6139202,97447,0.15027984976768494
1542285026.708599,97667,0.10511085391044617
1542285898.6227894,98827,0.12196758389472961
1542285958.5560343,98907,0.15025480091571808
1542286258.939898,99307,0.1072174459695816
1542286986.0077727,100267,0.08015307784080505
1542287229.954813,100587,0.11071867495775223
1542287488.5261612,100927,0.1103067398071289
1542287579.137971,101047,0.09366603195667267
1542287609.1604207,101087,0.06423190981149673
1542287639.212815,101127,0.09965609014034271
1542287775.6470747,101307,0.1474405974149704
1542288065.479969,101687,0.12256690859794617
1542288263.5530734,101947,0.1615384817123413
1542288477.0683863,102227,0.14063657820224762
1542288584.0467887,102367,0.10320010036230087
1542288991.1324124,102907,0.09919559955596924
1542289021.3811905,102947,0.17333392798900604
1542289051.6325493,102987,0.15279480814933777
1542289248.4941225,103247,0.07414945214986801
1542289263.640107,103267,0.17496003210544586
1542289293.2800856,103307,0.12271033227443695
1542289823.8106043,104007,0.11363716423511505
1542290435.563797,104604,0.13530415296554565
1542290525.936632,104724,0.05555428937077522
1542291801.7187018,106404,0.15913523733615875
1542292180.334551,106904,0.1504790484905243
1542292818.8717978,107744,0.10589124262332916
1542292834.0010624,107764,0.1146460473537445
1542293364.5968776,108464,0.09562689065933228
1542293834.3161285,109084,0.16046518087387085
1542294213.7608154,109584,0.04809878021478653
1542294259.1762667,109644,0.12719915807247162
1542294440.911207,109884,0.0758061408996582
1542294547.4900162,110024,0.05482196435332298
1542294760.508372,110304,0.07015226781368256
1542294866.8095922,110444,0.11442095041275024
1542295003.7732997,110624,0.07867588102817535
1542295231.5739517,110924,0.059989482164382935
1542295444.1093104,111204,0.06734105944633484
1542295580.4987774,111384,0.09458310902118683
1542295626.314624,111444,0.06758637726306915
1542295976.1010928,111904,0.10979856550693512
1542296051.8992653,112004,0.12967601418495178
1542296234.174174,112244,0.19008928537368774
1542296415.6357646,112484,0.05618465319275856
1542296688.9946616,112844,0.127126544713974
1542296950.3980598,112981,0.12749367952346802
1542297025.7202466,113081,0.16286420822143555
1542297405.0318131,113581,0.07211241126060486
1542297496.954088,113701,0.08461283892393112
1542298394.2392461,114881,0.17009323835372925
1542298455.5020652,114961,0.09350753575563431
1542298608.8282688,115161,0.06461280584335327
1542298684.5150104,115261,0.09843651950359344
1542298821.9126382,115441,0.13351187109947205
1542298928.523487,115581,0.08634117245674133
1542299613.3107607,116481,0.1148419976234436
1542299780.5636375,116701,0.13608728349208832
1542300357.8133008,117461,0.10460656881332397
1542300494.4754436,117641,0.13313433527946472
1542300555.39165,117721,0.10090510547161102
1542300706.5617251,117921,0.12326265871524811
1542301314.4752834,118721,0.0673307552933693
1542301587.239505,119081,0.10336604714393616
1542302668.032869,120501,0.13990679383277893
1542303459.7258828,121541,0.1195889413356781
1542303782.2064588,121758,0.10733986645936966
1542303873.612079,121878,0.12016668915748596
1542304146.6080031,122238,0.07423767447471619
1542304267.6738918,122398,0.09204484522342682
1542304630.478031,122878,0.09178173542022705
1542304797.434229,123098,0.07724563032388687
1542305254.6103766,123698,0.07111247628927231
1542305345.3702903,123818,0.0952715128660202
1542305360.4868526,123838,1.5630428791046143
1542305390.930948,123878,0.0887986421585083
1542305542.5811198,124078,0.05042867362499237
1542305603.3470893,124158,0.14386716485023499
1542305633.5997381,124198,0.09565552324056625
1542305709.2255034,124298,0.12676773965358734
1542307351.8113153,126458,0.15906652808189392
1542307473.6386266,126618,0.08836758136749268
1542307489.1098557,126638,0.06636406481266022
1542307625.7769215,126818,0.08582522720098495
1542307732.5531795,126958,0.09053915739059448
1542307898.879935,127178,0.10123695433139801
1542309507.5981328,129298,0.07481271773576736
1542309719.7913208,129578,0.17480680346488953
1542310053.5289738,130018,0.1256619095802307
1542310588.133649,130515,0.07529795169830322
1542310800.8334284,130795,0.1065305769443512
1542311666.142597,131935,0.1371392011642456
1542311681.6350217,131955,0.10866256058216095
1542312046.6528535,132435,0.26164036989212036
1542312153.3080323,132575,0.11284840106964111
1542312960.5232382,133635,0.10430004447698593
1542313507.2823591,134355,0.11267832666635513
1542314253.1193924,135335,0.09063739329576492
1542315871.4262745,137455,0.08977397531270981
1542315886.7943928,137475,0.09165218472480774
1542315901.882361,137495,0.1005876213312149
1542316287.0405157,137995,0.11714053153991699
1542316409.9661462,138155,0.09375394880771637
1542316994.7500765,138915,0.10974466055631638
1542317304.6872644,139112,0.1766623556613922
1542317365.910944,139192,0.08750902116298676
1542317489.1337724,139352,0.07416559010744095
1542317519.755925,139392,0.12458181381225586
1542317951.7910058,139952,0.11756381392478943
1542317967.3178651,139972,0.13317438960075378
1542318107.3703263,140152,0.07533770799636841
1542318138.5139544,140192,0.08469771593809128
1542318246.1421027,140332,0.07105100899934769
1542318307.9473517,140412,0.09911942481994629
1542319018.6016238,141332,0.08746031671762466
1542319219.6688063,141592,0.08200669288635254
1542319265.8062143,141652,0.07894390821456909
1542319296.5584366,141692,0.06061723828315735
1542319528.8469353,141992,0.08208341896533966
1542319559.7926443,142032,0.08622433990240097
1542319760.9004185,142292,0.07774842530488968
1542319853.6342242,142412,0.10407780110836029
1542320798.712782,143632,0.11355530470609665
1542320968.3490396,143852,0.11699305474758148
1542321045.444487,143952,0.13954102993011475
1542321446.090407,144472,0.14637310802936554
1542321507.921978,144552,0.11641061305999756
1542321554.4373748,144612,0.09423534572124481
1542321569.946394,144632,0.1323860138654709
1542322141.2455428,145372,0.06072775647044182
1542322757.7303853,146172,0.05816492438316345
1542323173.257199,146712,0.07018354535102844
1542323358.8185275,146952,0.12544068694114685
1542323683.2336528,147372,0.08445703983306885
1542323729.38608,147432,0.05002857744693756
1542323775.362864,147492,0.08552423119544983
1542323837.253365,147572,0.15466251969337463
1542324532.5816872,148269,0.07895005494356155
1542325229.014957,149169,0.11126944422721863
1542325291.1077783,149249,0.07659455388784409
1542325630.2636702,149689,0.06724017858505249
1542326538.8140857,150869,0.0711776465177536
1542326800.7673702,151209,0.09174980223178864
1542327001.264382,151469,0.10476935654878616
1542327279.9843576,151829,0.08723995089530945
1542327511.6475039,152129,0.1302928328514099
1542327804.6124504,152509,0.10335084795951843
1542328159.7747679,152969,0.10828791558742523
1542328175.1747227,152989,0.07111016660928726
1542328390.6370704,153269,0.0861564353108406
1542328638.5983293,153589,0.10199663043022156
1542329163.6945186,154269,0.0833672285079956
1542329225.4984968,154349,0.09281870722770691
1542329578.4895566,154809,0.12297724187374115
1542329901.9227147,155229,0.08402958512306213
1542330781.9064598,156369,0.07957486063241959
1542331032.6007519,156486,0.13724173605442047
1542331278.9596212,156806,0.10448616743087769
1542331603.0495842,157226,0.11514870822429657
1542332158.6210318,157946,0.09559501707553864
1542332574.8540864,158486,0.08583050966262817
1542332682.6059513,158626,0.06218970939517021
1542332760.1131132,158726,0.06288818269968033
1542333948.841765,160266,0.10846467316150665
1542334257.4728467,160666,0.0694274827837944
1542334288.650506,160706,0.0996612012386322
1542336113.1632183,163066,0.11884316802024841
1542336298.7470582,163306,0.08046847581863403
1542336329.7798977,163346,0.16278091073036194
1542336375.751851,163406,0.10908683389425278
1542337083.9021077,164326,0.07663014531135559
1542337514.7808025,164886,0.0838974341750145
1542338183.2988465,165543,0.06300434470176697
1542338244.321035,165623,0.11910847574472427
1542339137.3874052,166783,0.09043975919485092
1542339291.0444937,166983,0.19039928913116455
1542339336.9117143,167043,0.10643412917852402
1542339398.726331,167123,0.09185779094696045
1542339491.6301353,167243,0.09077928960323334
1542339708.196705,167523,0.09004340320825577
1542339893.4645016,167763,0.09908416867256165
1542340002.0164874,167903,0.05858164280653
1542340110.4230378,168043,0.09151969850063324
1542340359.008737,168363,0.08758397400379181
1542340928.405968,169103,0.0866825133562088
1542341249.0501678,169523,0.09984565526247025
1542341325.4435656,169623,0.07888435572385788
1542341356.0224843,169663,0.11833581328392029
1542341462.990106,169803,0.15955853462219238
1542342197.068319,170763,0.059982556849718094
1542342639.128973,171343,0.1346932351589203
1542342807.0939481,171563,0.08536157757043839
1542342837.4175968,171603,0.07858294993638992
1542343066.5076628,171903,0.08439605683088303
1542343143.0368567,172003,0.10990554094314575
1542343386.380915,172323,0.12834006547927856
1542343523.7178257,172503,0.07120989263057709
1542343907.4610815,173003,0.13556577265262604
1542344199.2600167,173383,0.11079317331314087
1542344934.8080983,174140,0.06762074679136276
1542345011.0764346,174240,0.1533239483833313
1542345500.0477457,174880,0.09335813671350479
1542345530.3351436,174920,0.08872590959072113
1542346844.5342185,176640,0.11234782636165619
1542347197.1264117,177100,0.09574998915195465
1542347258.768027,177180,0.07846643030643463
1542347427.210723,177400,0.07644607871770859
1542347442.1957946,177420,0.1075972318649292
1542347503.5362632,177500,0.10790059715509415
1542347534.751787,177540,0.12875904142856598
1542348009.295088,178160,0.05661340430378914
1542348176.9700649,178380,0.06979525834321976
1542348222.0246508,178440,0.0922895148396492
1542348328.9888082,178580,0.07966116815805435
1542348405.5116544,178680,0.08428065478801727
1542348466.8660045,178760,0.07517512887716293
1542348924.8216076,179360,0.1272333264350891
1542349169.0209844,179680,0.06412285566329956
1542349230.2443702,179760,0.10243178904056549
1542349260.6241353,179800,0.1261157989501953
1542350376.6655393,181260,0.11130015552043915
1542350544.544232,181480,0.11327306926250458
1542350757.9366865,181760,0.14662322402000427
1542350895.5146704,181940,0.07351265102624893
1542351476.9445477,182497,0.1387815773487091
1542351492.0916002,182517,0.06972581148147583
1542351811.115518,182937,0.08797994256019592
1542352054.917207,183257,0.15653099119663239
1542352998.6998472,184497,0.1151747852563858
1542353120.2557147,184657,0.0879371389746666
1542353487.065548,185137,0.07581721991300583
1542353897.7914279,185677,0.0775546208024025
1542354341.6940145,186257,0.07990673184394836
1542354509.5695157,186477,0.0917501151561737
1542355256.0085783,187457,0.11413924396038055
1542355393.7456276,187637,0.10166767984628677
1542355454.6341166,187717,0.08461126685142517
1542355546.1981492,187837,0.07434072345495224
1542355668.4888678,187997,0.08373453468084335
1542356217.8692317,188717,0.11298111081123352
1542356309.2276413,188837,0.08177849650382996
1542357514.0706825,190417,0.10453832149505615
1542357544.389681,190457,0.10972589254379272
1542357789.0916007,190777,0.10098088532686234
1542357804.5747073,190797,0.1463705152273178
1542358049.0068724,191117,0.07435403764247894
1542358400.9143562,191374,0.12060332298278809
1542359349.8277545,192614,0.06869009137153625
1542359563.514309,192894,0.10459567606449127
1542360068.9108481,193554,0.07091016322374344
1542360236.2818012,193774,0.06410666555166245
1542360465.9516823,194074,0.0885544866323471
1542360879.0333807,194614,0.10228124260902405
1542360925.02387,194674,0.12847405672073364
1542360970.9626837,194734,0.1014774888753891
1542361291.5223694,195154,0.07585088163614273
1542361583.8170502,195534,0.10256113111972809
1542361675.3294632,195654,0.105963796377182
1542361889.670488,195934,0.06397290527820587
1542362348.483367,196534,0.12620240449905396
1542362439.93943,196654,0.06890396028757095
1542362485.710436,196714,0.08092516660690308
1542362821.8472877,197154,0.06578757613897324
1542363005.525506,197394,0.10315495729446411
1542363249.441299,197714,0.08652915060520172
1542363356.7504342,197854,0.12563113868236542
1542363860.3817768,198514,0.11330661177635193
1542363997.7232528,198694,0.0863349437713623
1542364089.1770556,198814,0.07823608070611954
1542364212.1561363,198974,0.07246586680412292
1542365084.516772,199911,0.09188194572925568
1542365146.1107025,199991,0.09383684396743774
1542365284.0935726,200171,0.11742348968982697
1542365877.6442857,200951,0.11529271304607391
1542366014.2133076,201131,0.13790197670459747
1542366211.814964,201391,0.052386216819286346
1542366242.3310602,201431,0.06364873051643372
1542366837.9781716,202211,0.0651465356349945
1542366990.1200519,202411,0.05438390374183655
1542367126.675825,202591,0.1438605636358261
1542367203.1565769,202691,0.12201233208179474
1542367462.198329,203031,0.07392417639493942
1542367614.5374193,203231,0.07316124439239502
1542367842.9377642,203531,0.07555899769067764
1542368042.1477184,203791,0.11777372658252716
1542368148.9723048,203931,0.14922815561294556
1542368377.6249704,204231,0.0728217288851738
1542368454.6018436,204331,0.05855429172515869
1542368637.916147,204571,0.08822055906057358
1542368775.7167785,204751,0.08998963236808777
1542368913.2485685,204931,0.14938519895076752
1542369707.46835,205971,0.07744551450014114
1542369799.0039074,206091,0.09261590987443924
1542370104.0746667,206491,0.055506713688373566
1542370302.0857928,206751,0.08953115344047546
1542370715.036999,207291,0.11307446658611298
1542370852.2938447,207471,0.08662482351064682
1542370897.766606,207531,0.10229405760765076
1542371172.917101,207891,0.07502394914627075
1542371402.3539622,208191,0.0830269530415535
1542371417.554348,208211,0.07996682822704315
1542371570.0733535,208411,0.10342347621917725
1542372470.8350346,209388,0.05891159921884537
1542372821.046657,209848,0.1774381399154663
1542372973.2425077,210048,0.08089841157197952
1542373429.6462924,210648,0.0695481225848198
1542373596.7688322,210868,0.0813298225402832
1542373718.7695324,211028,0.08290109038352966
1542373840.3369343,211188,0.07319885492324829
1542373900.394283,211268,0.06965585052967072
1542374037.1430473,211448,0.07295246422290802
1542374098.825415,211528,0.08037904649972916
1542374311.4932456,211808,0.13575907051563263
1542374448.947362,211988,0.07182251662015915
1542374968.2348547,212668,0.08607038110494614
1542375441.7106142,213288,0.06982274353504181
1542375671.00554,213588,0.10523388534784317
1542375839.5893576,213808,0.09909617900848389
1542376174.3246946,214248,0.09794650226831436
1542376388.131517,214528,1.194019079208374
1542376846.2431283,215128,0.10342059284448624
1542376876.9753828,215168,0.05345585197210312
1542376892.187267,215188,0.06552134454250336
1542377486.381719,215968,0.08181342482566833
1542377562.4334283,216068,0.1273401528596878
1542377577.6439564,216088,0.06451624631881714
1542377622.768151,216148,0.0623631626367569
1542377972.4112291,216608,0.15031969547271729
1542378078.6245763,216748,0.07341176271438599
1542378276.6285214,217008,0.08830692619085312
1542378352.3371894,217108,0.06643611192703247
1542378674.4679427,217325,0.1275089532136917
1542378994.2925146,217745,0.08346520364284515
1542379145.3827348,217945,0.06915407627820969
1542379205.9592898,218025,0.08290597796440125
1542379647.4699473,218605,0.07543864846229553
1542379662.6300902,218625,0.10692477971315384
1542380164.5564637,219285,0.08604384958744049
1542380195.116241,219325,0.08771267533302307
1542380407.2271414,219605,0.06929401308298111
1542380437.4408267,219645,0.08788732439279556
1542380697.1816306,219985,0.11435076594352722
1542380956.4259977,220325,0.09234227985143661
1542380986.9168046,220365,0.09142521023750305
1542381093.5922933,220505,0.07964880764484406
1542381337.8841856,220825,0.14015960693359375
1542381368.2156935,220865,0.06757599115371704
1542381733.7846634,221345,0.09306268393993378
1542381749.107604,221365,0.10725781321525574
1542381887.468576,221545,0.10216864943504333
1542382421.2588964,222245,0.07418306916952133
1542382436.468168,222265,0.08296020328998566
1542382770.7350903,222705,0.04293457046151161
1542382832.322741,222785,0.0743369311094284
1542382893.6944592,222865,0.07089990377426147
1542383030.7625215,223045,0.32395607233047485
1542383489.787348,223645,0.08935607224702835
1542383505.0661345,223665,0.06591933220624924
1542383551.3463898,223725,0.09439117461442947
1542383857.4674764,224125,0.05094440281391144
1542383918.5803967,224205,0.0885486751794815
1542383964.3953135,224265,0.06566347181797028
1542384332.406881,224745,0.0755067840218544
1542384485.917213,224945,0.11476646363735199
1542384899.1057575,225485,0.0691060945391655
1542385544.1191132,226122,0.06662755459547043
1542386050.611876,226782,0.08090519905090332
1542386601.7180345,227502,0.06554315239191055
1542386908.4030814,227902,0.11346808075904846
1542387016.0923026,228042,0.0755368247628212
1542387184.7336605,228262,0.0884786993265152
1542387277.0325224,228382,0.060219042003154755
1542387890.055166,229182,0.09382230043411255
1542388335.4231052,229762,0.09139779210090637
1542388535.068709,230022,0.07247091829776764
1542389132.2186928,230802,0.06496640294790268
1542389270.4339015,230982,0.094779834151268
1542389931.4641526,231842,0.10884766280651093
1542389946.7590735,231862,0.10200269520282745
1542389977.8464127,231902,0.057564735412597656
1542390024.2944515,231962,0.07885422557592392
1542390177.822559,232162,0.08471334725618362
1542390346.1279404,232382,0.08352966606616974
1542390899.5677257,233102,0.045623280107975006
1542391022.7730343,233262,0.06875433027744293
1542391130.6337585,233402,0.08185943961143494
1542391160.9688804,233442,0.05862020328640938
1542391314.2784848,233642,0.09560566395521164
1542391681.5036724,234122,0.07794692367315292
1542391727.2622352,234182,0.08847220987081528
1542391866.0543118,234362,0.09832863509654999
1542392674.4501724,235219,0.07840222120285034
1542392873.8987148,235479,0.06317993998527527
1542393134.6098676,235819,0.11443363130092621
1542393334.6012616,236079,0.047038279473781586
1542393684.2781296,236539,0.0644945427775383
1542394695.359683,237859,0.07567368447780609
1542394756.3962452,237939,0.08271639049053192
1542395154.9604611,238459,0.10284313559532166
1542395339.6003983,238699,0.0867607370018959
1542395631.0739686,239079,0.09111090004444122
1542396383.5022383,240059,0.06347271800041199
1542397704.7679946,241779,0.09717661142349243
1542397843.0360477,241959,0.04872385412454605
1542398103.7372344,242299,0.06900577992200851
1542398564.6348412,242899,0.07700306177139282
1542398595.6435277,242939,0.10559718310832977
1542398626.5997798,242979,0.13781805336475372
1542398826.955851,243239,0.10011951625347137
1542399272.6696498,243616,0.06657925248146057
1542399456.9046776,243856,0.09801937639713287
1542400501.370523,245216,0.0710623636841774
1542400763.6469622,245556,0.0715656578540802
1542400778.9481652,245576,0.11404707282781601
1542400794.5059855,245596,0.05567627027630806
1542401055.8168988,245936,0.08097870647907257
1542401132.798337,246036,0.12772701680660248
1542401409.7395046,246396,0.07518554478883743
1542402453.9369445,247756,0.11468375474214554
1542402745.4305208,248136,0.05565115436911583
1542403038.1530793,248516,0.1060182973742485
1542403855.2998245,249576,0.05528375506401062
1542403901.4236026,249636,0.07027190923690796
1542404117.2990453,249916,0.07537626475095749
1542404317.950509,250176,0.05596392601728439
1542404409.7640398,250296,0.11316721886396408
1542404592.8400261,250536,0.07250913977622986
1542404608.472463,250556,0.08415505290031433
1542404808.317835,250816,0.05417121201753616
1542404885.3177135,250916,0.10588593780994415
1542405052.9667175,251136,0.08020664751529694
1542405252.015491,251396,0.08658964186906815
1542405282.766271,251436,0.07776466757059097
1542405359.2345567,251536,0.05898613855242729
1542405620.2186766,251876,0.07628345489501953
1542405883.236155,252013,0.08254675567150116
1542405991.0613039,252153,0.08541296422481537
1542406160.3017714,252373,0.08809565007686615
1542406175.6633236,252393,0.06971647590398788
1542406669.5789104,253033,0.07515056431293488
1542406961.2704887,253413,0.09654109925031662
1542407007.1663601,253473,0.053283825516700745
1542407161.770918,253673,0.06671608239412308
1542407269.356346,253813,0.05278901383280754
1542407284.629308,253833,0.08345901966094971
1542407361.3571668,253933,0.09208698570728302
1542408146.4273748,254953,0.07644780725240707
1542408346.2582896,255213,0.07245655357837677
1542408499.8654733,255413,0.06624224781990051
1542408592.1885815,255533,0.06263500452041626
1542408759.3916152,255753,0.07558262348175049
1542409124.238184,256233,0.1302199512720108
1542409506.23973,256733,0.06446699798107147
1542409612.5443647,256873,0.11707713454961777
1542409689.0531275,256973,0.08073240518569946
1542410054.7529814,257453,0.06893576681613922
1542410329.4437313,257813,0.09585074335336685
1542410467.7283225,257993,0.13247036933898926
1542410605.0468109,258173,0.06951098889112473
1542411660.6751027,259553,0.11734392493963242
1542411691.4679978,259593,0.07538667321205139
1542411706.8181787,259613,0.0816635712981224
1542411799.0770388,259733,0.07537297904491425
1542411906.4853218,259873,0.08117010444402695
1542412365.5708678,260473,0.11381612718105316
1542412472.303895,260613,0.043163903057575226
1542412759.9667177,260790,0.12454459071159363
1542413292.516489,261490,0.08547006547451019
1542413566.3607352,261850,0.05322440713644028
1542413688.8683155,262010,0.06503245234489441
1542413749.3994782,262090,0.08189278841018677
1542413825.4264681,262190,0.11454970389604568
1542414190.7422833,262670,0.07381483167409897
1542414357.9140856,262890,0.07376042008399963
1542414418.957251,262970,0.11655156314373016
1542414814.543446,263490,0.0764380693435669
1542414830.0326607,263510,0.05777476727962494
1542414997.4906464,263730,0.10439985990524292
1542415789.786292,264770,0.07602870464324951
1542416766.4798687,266050,0.07597380876541138
1542416796.4955883,266090,0.06755277514457703
1542416948.8700266,266290,0.09122937172651291
1542417422.93269,266910,0.04219569265842438
1542417713.696868,267290,0.053390249609947205
1542418139.0121965,267850,0.07855939865112305
1542418489.770387,268310,0.10005047917366028
1542418643.312674,268510,0.0611717663705349
1542419254.6316688,269310,0.06905558705329895
1542419926.4687583,269987,0.07549859583377838
1542420550.72126,270807,0.05393703281879425
1542420763.8490531,271087,0.07880829274654388
1542420870.9346445,271227,0.07649355381727219
1542421342.7038193,271847,0.09780160337686539
1542421388.1189098,271907,0.05787855386734009
1542421494.704049,272047,0.061768099665641785
1542422302.1762102,273107,0.06825432181358337
1542422606.83576,273507,0.07734193652868271
1542422729.1458833,273667,0.1066109910607338
1542423384.974631,274527,0.07552109658718109
1542423445.5519323,274607,0.08799714595079422
1542423674.2257402,274907,0.07405625283718109
1542423796.1608255,275067,0.05821741372346878
1542423842.0012205,275127,0.07371401786804199
1542424206.5478988,275607,0.06469180434942245
1542424252.548001,275667,0.06817537546157837
1542424435.4483008,275907,0.08253198862075806
1542424496.1137178,275987,0.0920831635594368
1542426276.0402262,278124,0.11890305578708649
1542426306.5073643,278164,0.08737530559301376
1542426382.8138053,278264,0.04552145302295685
1542426489.8329198,278404,0.06940967589616776
1542426611.437187,278564,0.05826422572135925
1542427804.7947326,280124,0.12199367582798004
1542428080.0394652,280484,0.04310217499732971
1542429333.2075152,282124,0.059555698186159134
1542429486.2116632,282324,0.06704342365264893
1542429577.981107,282444,0.08596514165401459
1542429638.7666473,282524,0.07029170542955399
1542429960.524067,282944,0.04786955937743187
1542430359.8189104,283464,0.08749851584434509
1542430589.4415758,283764,0.05059368163347244
1542431002.7184443,284304,0.07333751022815704
1542431277.529161,284664,0.0525202713906765
1542431292.839714,284684,0.06892187893390656
1542431353.6550708,284764,0.10341766476631165
1542431629.1744258,285124,0.06279084086418152
1542431812.671845,285364,0.09005551785230637
1542431858.5683599,285424,0.12237127870321274
1542431935.190502,285524,0.0762176513671875
1542432502.918186,286264,0.12429548799991608
1542432671.9209275,286484,0.08462756872177124
1542432732.8233783,286564,0.054470524191856384
1542433511.3284457,287381,0.04213600605726242
1542433742.645291,287681,0.07973700761795044
1542434049.7625103,288081,0.05700485408306122
1542434693.2342224,288921,0.08849426358938217
1542434723.7313375,288961,0.0674109011888504
1542435167.0949647,289541,0.08088896423578262
1542435228.485047,289621,0.09020382165908813
1542435258.76648,289661,0.07918596267700195
1542435274.1845896,289681,0.06735539436340332
1542435381.3862333,289821,0.06866395473480225
1542435535.0266309,290021,0.06575874984264374
1542435916.558074,290521,0.05522221326828003
1542436162.7748935,290841,0.07215381413698196
1542436316.7633524,291041,0.08357827365398407
1542436346.995098,291081,0.10130369663238525
1542436423.7069623,291181,0.057130783796310425
1542436484.7908034,291261,0.11459819972515106
1542436515.630614,291301,0.07553349435329437
1542436576.476252,291381,0.06488592177629471
1542436745.2120976,291601,0.0723259449005127
1542437325.784727,292361,0.07657521963119507
1542437524.7524345,292621,0.10475780069828033
1542437845.90737,293041,0.04818703979253769
1542438136.6569462,293421,0.08188268542289734
1542438151.8380156,293441,0.051014117896556854
1542438319.3700023,293661,0.05545160919427872
1542438395.221121,293761,0.08200256526470184
1542438500.925758,293901,0.05783399939537048
1542438622.7266233,294061,0.08588631451129913
1542438821.1213303,294321,0.09425101429224014
1542439264.1876829,294901,0.07683522999286652
1542439356.1886144,295021,0.07503540813922882
1542439386.8826818,295061,0.09022017568349838
1542439448.3268025,295141,0.07289023697376251
1542439524.9331834,295241,0.04201531410217285
1542439586.4593468,295321,0.04937455803155899
1542439922.2996867,295558,0.09532541036605835
1542440470.211527,296278,0.11137030273675919
1542440638.5255773,296498,0.08914448320865631
1542441156.7154098,297178,0.06576396524906158
1542441676.2485352,297858,0.05431249737739563
1542442164.9007514,298498,0.07254278659820557
1542442225.873662,298578,0.08193370699882507
1542442807.9971323,299338,0.08479438722133636
1542443021.6804278,299618,0.048204947263002396
1542443128.3847065,299758,0.09115451574325562
1542443326.3210022,300018,0.07178131490945816
1542443509.5599926,300258,0.09700194001197815
1542443693.9722836,300498,0.07474268227815628
1542443739.6733663,300558,0.09391140192747116
1542443984.1318753,300878,0.1102711409330368
1542444794.436871,301938,0.10662424564361572
1542444839.4652689,301998,0.11920110136270523
1542444885.1654992,302058,0.08541154116392136
1542445037.9811926,302258,0.07506760954856873
1542445357.6192074,302678,0.08740299195051193
1542445724.6475077,303158,0.04648576304316521
1542445770.5133054,303218,0.05924262851476669
1542445800.8727705,303258,0.06850268691778183
1542445831.4024959,303298,0.09137275815010071
1542445877.406862,303358,0.06549752503633499
1542446030.8981414,303558,0.06620875000953674
1542446061.2376873,303598,0.09813795983791351
1542447117.5651357,304775,0.06220114976167679
1542447209.869904,304895,0.1213269755244255
1542447225.0935264,304915,0.08447790145874023
1542447392.7511067,305135,0.10847450792789459
1542447438.5268145,305195,0.09856539964675903
1542447453.83217,305215,0.07484336942434311
1542447576.2630415,305375,0.06258836388587952
1542448050.9674718,305995,0.09560104459524155
1542448096.58533,306055,0.049554310739040375
1542448817.6190367,306995,0.0787523090839386
1542448847.848483,307035,0.0767284408211708
1542449613.7719336,308035,0.06167774647474289
1542449751.5892544,308215,0.08856461942195892
1542449766.8676434,308235,0.0985206812620163
1542449874.1517913,308375,0.05802096426486969
1542450011.7711205,308555,0.07275048643350601
1542450042.2584677,308595,0.07054904103279114
1542450088.406567,308655,0.05562158301472664
1542450561.5592346,309275,0.04717959091067314
1542450699.5723903,309455,0.12068508565425873
1542450975.3618512,309815,0.06527896970510483
1542451081.6285388,309955,0.060981251299381256
1542451282.2795832,310215,0.06759028881788254
1542451590.695795,310615,0.06780499964952469
1542451636.721007,310675,0.2255009561777115
1542451790.5787563,310875,0.07896707952022552
1542451898.743565,311015,0.08509625494480133
1542452252.7641003,311475,0.09827275574207306
1542452268.182747,311495,0.05825096741318703
1542452329.7823668,311575,0.08255083858966827
1542452576.679083,311895,0.0767701044678688
1542452699.597842,312055,0.07007681578397751
1542452714.7539706,312075,0.08531592041254044
1542452990.9358068,312435,0.07707957178354263
1542453144.6981213,312635,0.09232722222805023
1542453237.0748553,312755,0.08068212866783142
1542453452.9909408,312832,0.09802567958831787
1542453653.5808704,313092,0.11100413650274277
1542453683.9698906,313132,0.05979260057210922
1542454191.0405252,313792,0.08923149108886719
1542454360.1379519,314012,0.05800255388021469
1542454820.4497638,314612,0.07931134104728699
1542454988.6918325,314832,0.12483324110507965
1542455188.4459379,315092,0.06712405383586884
1542455402.3325555,315372,0.08680451661348343
1542455679.9012475,315732,0.05059930309653282
1542455695.4235952,315752,0.09965942800045013
1542455772.1129532,315852,0.07825490087270737
1542455818.224269,315912,0.0457063652575016
1542455833.4719589,315932,0.061094481498003006
1542456094.5395114,316272,0.09001319855451584
1542456279.3083625,316512,0.07269623875617981
1542456356.1843584,316612,0.08215591311454773
1542457063.4407954,317532,0.05162811651825905
1542457109.7165072,317592,0.03787137195467949
1542457493.9316852,318092,0.06318895518779755
1542457924.335043,318652,0.08553477376699448
1542458094.000556,318872,0.06694526970386505
1542458537.9333744,319452,0.05542682111263275
1542458553.3388975,319472,0.09505066275596619
1542458691.962326,319652,0.06087471917271614
1542459184.4187806,320292,0.07712231576442719
1542459938.5706606,321272,0.055538006126880646
1542460536.030301,321849,0.05247027426958084
1542460843.647889,322249,0.08253076672554016
1542462100.6146314,323889,0.07334469258785248
1542462116.1506672,323909,0.04809945449233055
1542462131.4912937,323929,0.07782424986362457
1542462208.0936124,324029,0.07395846396684647
1542462377.127022,324249,0.04741513356566429
1542462423.5994697,324309,0.14969493448734283
1542462608.6785266,324549,0.11236340552568436
1542462623.8646924,324569,0.09089705348014832
1542462762.4018927,324749,0.06941778212785721
1542462793.3242397,324789,0.08136886358261108
1542463178.3831296,325289,0.07006703317165375
1542463485.7629375,325689,0.06494594365358353
1542463700.39146,325969,0.10362279415130615
1542463899.8615923,326229,0.0626482293009758
1542464360.3029246,326829,0.05814684182405472
1542464406.6047184,326889,0.10525839030742645
1542465083.50037,327769,0.04567326605319977
1542465144.6352537,327849,0.04772980511188507
1542465667.110155,328529,0.07296216487884521
1542465713.2757895,328589,0.06807200610637665
1542465728.3654873,328609,0.23427683115005493
1542465990.4494884,328949,0.07612242549657822
1542466175.1464074,329189,0.07816185057163239
1542466513.4542801,329629,0.08355385065078735
1542466605.5507827,329749,0.06314800679683685
1542466820.121396,330029,0.07464013993740082
1542467222.1011767,330346,0.06625299900770187
1542467607.1173327,330846,0.14611311256885529
1542468651.366712,332206,0.0927550420165062
1542468774.1027355,332366,0.05744246393442154
1542469004.464636,332666,0.08621527254581451
1542469034.7739978,332706,0.07445783913135529
1542469296.6262298,333046,0.07500798255205154
1542469972.6783059,333926,0.08844050765037537
1542470172.1850948,334186,0.08520320802927017
1542470556.802063,334686,0.06798993051052094
1542470741.4665265,334926,0.05998314172029495
1542470910.9832044,335146,0.03939131647348404
1542471064.9533398,335346,0.07971146702766418
1542471295.287912,335646,0.06637032330036163
1542471433.2771761,335826,0.04981836676597595
1542471586.584621,336026,0.06524030864238739
1542471878.2704813,336406,0.07888536155223846
1542472416.8509648,337106,0.0652368888258934
1542472493.3750312,337206,0.055716559290885925
1542472739.6392624,337526,0.08047260344028473
1542473138.4858744,338046,0.03979196026921272
1542473246.1968138,338186,0.05913536995649338
1542473663.1824827,338726,0.06383066624403
1542473678.6398904,338746,0.06075258553028107
1542473771.262314,338866,0.06359338015317917
1542474236.5823772,339263,0.11291348934173584
1542474421.7426035,339503,0.07498102635145187
1542475176.898602,340483,0.06970600038766861
1542475222.8491416,340543,0.0626697689294815
1542475792.7839348,341283,0.06601860374212265
1542475823.4235764,341323,0.06314247846603394
1542476254.5013506,341883,0.06654234975576401
1542476562.2237866,342283,0.040850453078746796
1542476684.3680756,342443,0.06768010556697845
1542477465.591031,343463,0.09109856188297272
1542477481.062998,343483,0.08060292899608612
1542477572.752735,343603,0.10927536338567734
1542478459.6549551,344763,0.09768353402614594
1542478689.3109124,345063,0.06921379268169403
1542478750.986944,345143,0.08727840334177017
1542478964.8898602,345423,0.07354165613651276
1542479102.7190554,345603,0.048686183989048004
1542479271.2972524,345823,0.11026842147111893
1542479989.095273,346763,0.08051062375307083
1542480310.1552382,347183,0.06439999490976334
1542480354.8197868,347243,0.06704303622245789
1542480369.9734576,347263,0.07270849496126175
1542480507.5917463,347443,0.0887940302491188
1542480597.9691362,347563,0.09430151432752609


==> figures/figure_ablation/data/run_run_141118_dispNet1_real_DispNet_DispNet_1-tag-run_141118_dispNet1_real_DispNet.csv <==
Wall time,Step,Value
1542210568.241206,180,3.0116965770721436
1542210760.7457616,440,2.517113447189331
1542210805.4061236,500,1.094599723815918
1542211280.3766053,1140,2.5195798873901367
1542211325.3368013,1200,2.207124710083008
1542211668.2079554,1660,2.729804754257202
1542211682.8439713,1680,3.2864489555358887
1542211787.7169073,1820,2.490572452545166
1542212041.5220308,2160,2.443998336791992
1542212561.148291,2860,2.796987295150757
1542212978.1604497,3420,3.088456392288208
1542213037.767936,3500,2.9002575874328613
1542213649.6972976,4320,5.387353420257568
1542213859.9264188,4600,3.9127185344696045
1542213979.1061807,4760,4.257201671600342
1542214127.7021842,4960,4.9820780754089355
1542214381.2388926,5300,3.443861722946167
1542214917.1223438,6020,2.971522808074951
1542215334.426629,6580,4.05171012878418
1542215379.1992764,6640,2.5284814834594727
1542215527.8375728,6840,3.127047538757324
1542215631.7719092,6980,2.9467291831970215
1542215901.8350372,7340,3.5841403007507324
1542216035.8866875,7520,2.0039262771606445
1542216439.7734659,8060,5.603084564208984
1542216573.749423,8240,3.1370060443878174
1542217249.6910357,8937,2.3467788696289062
1542217384.6160069,9117,3.5538270473480225
1542218247.3425992,10277,1.8300204277038574
1542218307.5289319,10357,3.0983712673187256
1542218397.0499897,10477,2.926513910293579
1542218636.2602174,10797,3.838919162750244
1542218799.7909272,11017,4.407182693481445
1542218814.8634348,11037,2.0165157318115234
1542218829.7679121,11057,3.4166226387023926
1542218994.219102,11277,3.2092478275299072
1542219143.1647463,11477,3.2645044326782227
1542219247.2333484,11617,3.0556883811950684
1542219365.8246496,11777,4.3472161293029785
1542219960.6422791,12577,3.5264222621917725
1542220436.459573,13217,3.8050804138183594
1542220480.9206307,13277,3.460404872894287
1542220555.24794,13377,3.204716205596924
1542220897.526902,13837,3.1100473403930664
1542221032.0080137,14017,1.6892234086990356
1542221136.3615565,14157,2.5251402854919434
1542221657.2089574,14857,4.2164459228515625
1542221701.8366592,14917,3.442473888397217
1542221925.3948636,15217,3.734842300415039
1542222746.043,16317,1.872743844985962
1542223133.2097573,16837,3.9305810928344727
1542223252.1593444,16997,1.8763388395309448
1542223340.7443175,17117,1.5991322994232178
1542223807.8081896,17534,2.9850215911865234
1542223911.1285136,17674,3.137850284576416
1542223955.3807263,17734,3.1156768798828125
1542224177.0541995,18034,2.0654489994049072
1542224221.5978596,18094,1.9884936809539795
1542224606.9595838,18614,2.5387418270111084
1542225258.7143314,19494,2.92581844329834
1542225761.3564432,20174,2.5237133502960205
1542226249.1009212,20834,3.0161733627319336
1542226278.5875425,20874,3.335618734359741
1542226456.9323134,21114,2.689486265182495
1542226694.3566697,21434,3.670490026473999
1542226976.7064202,21814,1.4299390316009521
1542227612.408444,22674,2.7970547676086426
1542227951.8846076,23134,1.3328287601470947
1542228070.1304462,23294,1.4885966777801514
1542228144.00811,23394,2.4758968353271484
1542228232.781418,23514,4.4952545166015625
1542228617.9886885,24034,2.897749423980713
1542228751.3159418,24214,2.923448324203491
1542228825.1963367,24314,4.1481099128723145
1542229092.2495406,24674,2.8940601348876953
1542229299.2195287,24954,3.03875994682312
1542229343.5309548,25014,2.254117965698242
1542229521.1170237,25254,2.4971086978912354
1542229772.420227,25594,3.7885429859161377
1542230345.387315,26151,1.7068676948547363
1542230375.2001772,26191,2.925905466079712
1542230434.797507,26271,3.611417293548584
1542230642.0953965,26551,1.9457272291183472
1542231367.272917,27531,2.3219778537750244
1542231974.5190082,28351,3.9713969230651855
1542232048.9532175,28451,2.628885507583618
1542232093.4657788,28511,2.054191827774048
1542232759.4671445,29411,3.2518744468688965
1542232907.358495,29611,3.4522883892059326
1542233498.0302556,30411,3.600159168243408
1542234638.7036066,31951,3.4296422004699707
1542234698.09273,32031,4.21754789352417
1542234965.0138686,32391,2.1793086528778076
1542235009.3602276,32451,3.564116954803467
1542235289.6190658,32831,2.335160970687866
1542235393.2865477,32971,2.459751605987549
1542235452.4063487,33051,3.1753604412078857
1542235526.3359263,33151,3.8641231060028076
1542236161.1295457,34011,2.032241106033325
1542236457.8723977,34411,4.948484897613525
1542236943.3986094,34848,3.276796340942383
1542237165.750415,35148,3.492805004119873
1542237534.9976,35648,3.242266893386841
1542237579.5633547,35708,3.855133056640625
1542237788.6348338,35988,5.831546306610107
1542237966.6353455,36228,4.387401580810547
1542238010.8593216,36288,3.4181175231933594
1542238573.0723999,37048,3.230741024017334
1542238781.382396,37328,2.2058253288269043
1542238855.8008802,37428,3.878291130065918
1542238929.526809,37528,2.6956143379211426
1542239091.657756,37748,3.377011299133301
1542239328.3278124,38068,2.3024230003356934
1542239581.1480787,38408,3.9253792762756348
1542239832.7127695,38748,3.4475555419921875
1542239921.6940267,38868,2.8571724891662598
1542240025.9987662,39008,3.6618659496307373
1542240232.476136,39288,4.766668319702148
1542240469.1368284,39608,4.435018539428711
1542241134.7121263,40508,4.231209754943848
1542242094.6182427,41808,3.9431867599487305
1542242405.333161,42228,2.986278772354126
1542243522.8445268,43525,3.6458640098571777
1542243774.9524112,43865,3.081012725830078
1542243804.255051,43905,3.478004217147827
1542244943.1300824,45445,4.304409980773926
1542244957.9274852,45465,4.414159774780273
1542245224.274261,45825,3.310669183731079
1542245535.460434,46245,3.305079460144043
1542245579.9220192,46305,3.914102554321289
1542246822.7366397,47985,3.671252965927124
1542247089.9801207,48345,3.399425983428955
1542247832.8336546,49345,2.968319892883301
1542247847.6151907,49365,3.922886848449707
1542248429.9327905,50145,4.145927906036377
1542248698.438847,50505,3.576371669769287
1542248936.6705577,50825,3.55902099609375
1542248996.3232925,50905,3.5917959213256836
1542249041.2376957,50965,3.852017879486084
1542249520.777013,51605,2.7571775913238525
1542249655.3214648,51785,3.8912124633789062
1542249685.0595894,51825,2.180781602859497
1542249729.582451,51885,5.412260055541992
1542249805.0372472,51985,3.791224956512451
1542250251.5591695,52362,3.6175737380981445
1542250732.1991203,53002,3.6477437019348145
1542250926.5250947,53262,3.9175896644592285
1542250956.7734954,53302,3.4321584701538086
1542251076.3004782,53462,4.756075382232666
1542251316.0347817,53782,4.110085487365723
1542251674.571106,54262,3.1285765171051025
1542251704.452103,54302,2.9241340160369873
1542251928.4756763,54602,3.2481961250305176
1542252062.9985468,54782,4.911890506744385
1542252661.9373,55582,3.8811707496643066
1542252901.4623265,55902,2.7408976554870605
1542253155.6789446,56242,3.906578302383423
1542253245.387947,56362,3.5850272178649902
1542253544.138905,56762,4.259316444396973
1542253798.4556444,57102,3.906816005706787
1542253947.958252,57302,4.025939464569092
1542254112.8133087,57522,5.163505554199219
1542254351.5486116,57842,3.7331042289733887
1542254786.7981205,58422,3.784534454345703
1542255549.5404532,59442,3.435622453689575
1542255608.6550443,59522,2.500037431716919
1542256446.8742115,60642,3.769913673400879
1542256905.6030188,61039,4.0895771980285645
1542257234.6736205,61479,3.4909560680389404
1542257279.7716482,61539,4.371060848236084
1542257607.642872,61979,3.122345209121704
1542257637.62924,62019,4.3787384033203125
1542258117.3232648,62659,3.9972965717315674
1542258703.008149,63439,4.297224521636963
1542260124.7523174,65339,4.041612148284912
1542260229.5505412,65479,4.922967910766602
1542260259.384289,65519,4.019026756286621
1542260602.760844,65979,2.965200424194336
1542260617.591185,65999,5.199652194976807
1542260677.5022087,66079,4.327000617980957
1542260752.8154984,66179,4.243386268615723
1542260886.8882565,66359,4.5892438888549805
1542260902.0607858,66379,4.278810024261475
1542260917.0837023,66399,4.145574569702148
1542261082.3985233,66619,4.1609416007995605
1542261575.534937,67279,3.9752817153930664
1542261740.325112,67499,3.562128782272339
1542261814.8253431,67599,3.1697983741760254
1542262292.9930305,68239,4.423133850097656
1542262532.8588607,68559,4.2362141609191895
1542262592.382947,68639,4.784946918487549
1542262846.8871229,68979,5.498337268829346
1542262996.613235,69179,4.908188819885254
1542263189.859234,69439,6.699584007263184
1542263650.81405,69836,4.530777931213379
1542263665.8420343,69856,4.829869270324707
1542264740.2389085,71296,3.7280690670013428
1542264830.310456,71416,5.358850955963135
1542265426.2052352,72216,4.290226459503174
1542265545.3541281,72376,4.6123247146606445
1542265679.7114108,72556,5.125887870788574
1542265918.945805,72876,4.960204124450684
1542266187.0072348,73236,4.724346160888672
1542266216.4251914,73276,4.019670009613037
1542266276.297897,73356,4.566861152648926
1542266589.5519834,73776,4.665488243103027
1542267336.269797,74776,4.3259172439575195
1542267396.161925,74856,3.890138864517212
1542267411.4331253,74876,3.5663866996765137
1542267471.3658898,74956,3.303318977355957
1542267531.73633,75036,3.1959571838378906
1542267561.2712853,75076,5.2552642822265625
1542267769.5057192,75356,4.582389831542969
1542267784.449201,75376,4.132718563079834
1542268143.4556692,75856,4.755929470062256
1542268306.5417624,76076,4.974398612976074
1542268336.3199208,76116,3.429497003555298
1542268485.8052692,76316,5.141483783721924
1542268949.000612,76936,2.8876640796661377
1542269069.027987,77096,4.689566612243652
1542269173.7977335,77236,3.520050525665283
1542269248.7311244,77336,3.881359815597534
1542269353.0463395,77476,5.110396385192871
1542269727.54413,77976,5.521707534790039
1542270950.867379,79393,4.150717735290527
1542271385.4131484,79973,3.5490682125091553
1542271699.7953882,80393,3.9807629585266113
1542272285.4670403,81173,4.292260646820068
1542272315.6076972,81213,4.40433406829834
1542273047.3000023,82193,3.8787286281585693
1542273225.5380068,82433,2.654271125793457
1542273821.099712,83233,4.929043769836426
1542273880.1250913,83313,4.897304058074951
1542273895.1595206,83333,6.327825546264648
1542274149.834148,83673,5.041108131408691
1542274193.9162588,83733,3.8691625595092773
1542274462.5617702,84093,3.266519069671631
1542274567.4307353,84233,3.6720216274261475
1542275060.909979,84893,4.112433433532715
1542275434.382657,85393,5.263545989990234
1542275508.4830146,85493,4.591206073760986
1542275568.6958447,85573,5.190543174743652
1542276801.499178,87010,4.045997619628906
1542277981.2141774,88590,4.723156929016113
1542278220.617573,88910,4.7551774978637695
1542278565.3878753,89370,5.054503917694092
1542278849.99958,89750,6.39251708984375
1542278895.0721023,89810,5.342121601104736
1542279269.706887,90310,5.220274925231934
1542279359.7186806,90430,5.689427852630615
1542280051.9567118,91350,5.172489166259766
1542280910.3779242,92490,5.876378536224365
1542281137.157604,92790,4.004237174987793
1542281363.8583534,93090,6.160123825073242
1542281544.7503026,93330,5.28796911239624
1542281875.2097518,93770,5.2779035568237305
1542281890.2593608,93790,6.163305282592773
1542281935.7311475,93850,5.30592155456543
1542282116.564742,94090,5.843874931335449
1542282521.526554,94630,5.7400407791137695
1542282581.736363,94710,4.774557113647461
1542283049.5191028,95330,4.069435119628906
1542283509.526516,95647,4.1953253746032715
1542284051.8999379,96367,4.964195728302002
1542284860.6139202,97447,5.3788042068481445
1542285026.708599,97667,4.680008888244629
1542285898.6227894,98827,4.360801696777344
1542285958.5560343,98907,4.907641410827637
1542286258.939898,99307,4.956926345825195
1542286986.0077727,100267,6.178060531616211
1542287229.954813,100587,5.211826801300049
1542287488.5261612,100927,5.577273368835449
1542287579.137971,101047,4.652478218078613
1542287609.1604207,101087,4.93288516998291
1542287639.212815,101127,5.567337512969971
1542287775.6470747,101307,4.263249397277832
1542288065.479969,101687,5.493346214294434
1542288263.5530734,101947,6.5045552253723145
1542288477.0683863,102227,4.400653839111328
1542288584.0467887,102367,4.676125526428223
1542288991.1324124,102907,3.6897048950195312
1542289021.3811905,102947,4.964487552642822
1542289051.6325493,102987,5.323591709136963
1542289248.4941225,103247,4.4141130447387695
1542289263.640107,103267,5.498525619506836
1542289293.2800856,103307,4.966392517089844
1542289823.8106043,104007,4.600996494293213
1542290435.563797,104604,6.346400260925293
1542290525.936632,104724,6.1900506019592285
1542291801.7187018,106404,4.790748596191406
1542292180.334551,106904,4.877761363983154
1542292818.8717978,107744,5.314916610717773
1542292834.0010624,107764,5.338972091674805
1542293364.5968776,108464,6.3286285400390625
1542293834.3161285,109084,5.611832618713379
1542294213.7608154,109584,4.447108745574951
1542294259.1762667,109644,3.4171206951141357
1542294440.911207,109884,6.012335777282715
1542294547.4900162,110024,5.537543296813965
1542294760.508372,110304,5.768465995788574
1542294866.8095922,110444,3.496170997619629
1542295003.7732997,110624,5.8425092697143555
1542295231.5739517,110924,5.164727687835693
1542295444.1093104,111204,4.3530659675598145
1542295580.4987774,111384,3.9931676387786865
1542295626.314624,111444,5.326478481292725
1542295976.1010928,111904,4.738478660583496
1542296051.8992653,112004,4.673517227172852
1542296234.174174,112244,6.118897438049316
1542296415.6357646,112484,5.158543109893799
1542296688.9946616,112844,5.703904151916504
1542296950.3980598,112981,5.007626533508301
1542297025.7202466,113081,5.529284954071045
1542297405.0318131,113581,6.256768226623535
1542297496.954088,113701,4.85994815826416
1542298394.2392461,114881,6.013298988342285
1542298455.5020652,114961,5.468498706817627
1542298608.8282688,115161,4.744794845581055
1542298684.5150104,115261,6.51456356048584
1542298821.9126382,115441,4.650843620300293
1542298928.523487,115581,5.218982219696045
1542299613.3107607,116481,4.8322625160217285
1542299780.5636375,116701,4.90649938583374
1542300357.8133008,117461,6.074355125427246
1542300494.4754436,117641,5.157317638397217
1542300555.39165,117721,5.118175506591797
1542300706.5617251,117921,5.788187026977539
1542301314.4752834,118721,4.93616247177124
1542301587.239505,119081,5.219255447387695
1542302668.032869,120501,4.506497383117676
1542303459.7258828,121541,5.940661430358887
1542303782.2064588,121758,5.631862640380859
1542303873.612079,121878,6.875973701477051
1542304146.6080031,122238,5.07085657119751
1542304267.6738918,122398,6.782590866088867
1542304630.478031,122878,5.358330726623535
1542304797.434229,123098,5.727807521820068
1542305254.6103766,123698,5.807016372680664
1542305345.3702903,123818,6.271610736846924
1542305360.4868526,123838,5.113142490386963
1542305390.930948,123878,5.072763919830322
1542305542.5811198,124078,4.659185886383057
1542305603.3470893,124158,4.8067474365234375
1542305633.5997381,124198,6.1401214599609375
1542305709.2255034,124298,5.472711086273193
1542307351.8113153,126458,5.136289119720459
1542307473.6386266,126618,5.446147918701172
1542307489.1098557,126638,4.770535469055176
1542307625.7769215,126818,6.193057060241699
1542307732.5531795,126958,5.989461421966553
1542307898.879935,127178,5.188995838165283
1542309507.5981328,129298,4.873295783996582
1542309719.7913208,129578,5.608570575714111
1542310053.5289738,130018,4.977801322937012
1542310588.133649,130515,6.0815229415893555
1542310800.8334284,130795,3.9747681617736816
1542311666.142597,131935,5.884944915771484
1542311681.6350217,131955,5.065250396728516
1542312046.6528535,132435,5.184627532958984
1542312153.3080323,132575,5.5118794441223145
1542312960.5232382,133635,5.221982955932617
1542313507.2823591,134355,6.866509437561035
1542314253.1193924,135335,4.669931888580322
1542315871.4262745,137455,5.470061302185059
1542315886.7943928,137475,5.661481857299805
1542315901.882361,137495,5.860024452209473
1542316287.0405157,137995,5.868135452270508
1542316409.9661462,138155,5.489352703094482
1542316994.7500765,138915,6.568169593811035
1542317304.6872644,139112,5.945676803588867
1542317365.910944,139192,4.495459079742432
1542317489.1337724,139352,6.224468231201172
1542317519.755925,139392,5.180032253265381
1542317951.7910058,139952,5.364889144897461
1542317967.3178651,139972,5.102628707885742
1542318107.3703263,140152,5.350554943084717
1542318138.5139544,140192,5.682226657867432
1542318246.1421027,140332,5.772465229034424
1542318307.9473517,140412,5.453925132751465
1542319018.6016238,141332,4.805034637451172
1542319219.6688063,141592,6.500709056854248
1542319265.8062143,141652,5.525108337402344
1542319296.5584366,141692,5.956738471984863
1542319528.8469353,141992,6.151384353637695
1542319559.7926443,142032,4.656148910522461
1542319760.9004185,142292,4.256911277770996
1542319853.6342242,142412,3.781102180480957
1542320798.712782,143632,7.172957420349121
1542320968.3490396,143852,6.058598518371582
1542321045.444487,143952,7.258019924163818
1542321446.090407,144472,6.760343551635742
1542321507.921978,144552,6.920886993408203
1542321554.4373748,144612,6.039377212524414
1542321569.946394,144632,6.580008506774902
1542322141.2455428,145372,5.5844573974609375
1542322757.7303853,146172,5.098917007446289
1542323173.257199,146712,5.518228530883789
1542323358.8185275,146952,6.554311752319336
1542323683.2336528,147372,6.174463748931885
1542323729.38608,147432,4.687577247619629
1542323775.362864,147492,5.662888526916504
1542323837.253365,147572,6.3750410079956055
1542324532.5816872,148269,6.3447418212890625
1542325229.014957,149169,6.638547897338867
1542325291.1077783,149249,6.574207305908203
1542325630.2636702,149689,5.396120071411133
1542326538.8140857,150869,5.961638450622559
1542326800.7673702,151209,6.877017021179199
1542327001.264382,151469,5.3061981201171875
1542327279.9843576,151829,5.299776077270508
1542327511.6475039,152129,5.761810302734375
1542327804.6124504,152509,4.600008487701416
1542328159.7747679,152969,5.6835784912109375
1542328175.1747227,152989,5.295016288757324
1542328390.6370704,153269,4.710135459899902
1542328638.5983293,153589,5.435802459716797
1542329163.6945186,154269,4.574462890625
1542329225.4984968,154349,5.428226470947266
1542329578.4895566,154809,6.486578941345215
1542329901.9227147,155229,5.038567543029785
1542330781.9064598,156369,5.789083003997803
1542331032.6007519,156486,5.301629066467285
1542331278.9596212,156806,5.353785991668701
1542331603.0495842,157226,6.741669654846191
1542332158.6210318,157946,5.52894926071167
1542332574.8540864,158486,5.627632141113281
1542332682.6059513,158626,6.005999565124512
1542332760.1131132,158726,4.135937690734863
1542333948.841765,160266,5.193375110626221
1542334257.4728467,160666,5.857504844665527
1542334288.650506,160706,6.240730285644531
1542336113.1632183,163066,5.8296709060668945
1542336298.7470582,163306,6.700614929199219
1542336329.7798977,163346,5.795550346374512
1542336375.751851,163406,6.725712299346924
1542337083.9021077,164326,7.163273334503174
1542337514.7808025,164886,6.454475402832031
1542338183.2988465,165543,5.186000347137451
1542338244.321035,165623,8.210439682006836
1542339137.3874052,166783,6.049358367919922
1542339291.0444937,166983,6.922178268432617
1542339336.9117143,167043,6.48359489440918
1542339398.726331,167123,5.223979949951172
1542339491.6301353,167243,5.57368803024292
1542339708.196705,167523,6.411433219909668
1542339893.4645016,167763,5.635444164276123
1542340002.0164874,167903,5.31740665435791
1542340110.4230378,168043,5.8319783210754395
1542340359.008737,168363,5.452989101409912
1542340928.405968,169103,5.853549957275391
1542341249.0501678,169523,6.321751117706299
1542341325.4435656,169623,6.071439743041992
1542341356.0224843,169663,7.239760398864746
1542341462.990106,169803,6.698206424713135
1542342197.068319,170763,5.383901596069336
1542342639.128973,171343,5.432530403137207
1542342807.0939481,171563,6.0675554275512695
1542342837.4175968,171603,5.768899917602539
1542343066.5076628,171903,5.933507442474365
1542343143.0368567,172003,5.239876747131348
1542343386.380915,172323,5.702427864074707
1542343523.7178257,172503,6.3051252365112305
1542343907.4610815,173003,4.362414360046387
1542344199.2600167,173383,6.102017879486084
1542344934.8080983,174140,5.6728515625
1542345011.0764346,174240,5.5450849533081055
1542345500.0477457,174880,6.397049903869629
1542345530.3351436,174920,5.64599609375
1542346844.5342185,176640,6.742474555969238
1542347197.1264117,177100,5.868948936462402
1542347258.768027,177180,6.842742919921875
1542347427.210723,177400,7.136410713195801
1542347442.1957946,177420,5.504709243774414
1542347503.5362632,177500,5.5572638511657715
1542347534.751787,177540,6.868386745452881
1542348009.295088,178160,6.445733547210693
1542348176.9700649,178380,5.576014518737793
1542348222.0246508,178440,6.930750846862793
1542348328.9888082,178580,6.273968696594238
1542348405.5116544,178680,7.21112060546875
1542348466.8660045,178760,6.097248077392578
1542348924.8216076,179360,7.0086259841918945
1542349169.0209844,179680,6.400355339050293
1542349230.2443702,179760,5.26528263092041
1542349260.6241353,179800,5.890759468078613
1542350376.6655393,181260,5.278568267822266
1542350544.544232,181480,5.636270999908447
1542350757.9366865,181760,7.0143561363220215
1542350895.5146704,181940,5.479715347290039
1542351476.9445477,182497,6.112459182739258
1542351492.0916002,182517,6.481923580169678
1542351811.115518,182937,5.867898941040039
1542352054.917207,183257,7.115735054016113
1542352998.6998472,184497,5.557101726531982
1542353120.2557147,184657,6.988568305969238
1542353487.065548,185137,5.815818786621094
1542353897.7914279,185677,6.35386848449707
1542354341.6940145,186257,5.596674919128418
1542354509.5695157,186477,6.074326515197754
1542355256.0085783,187457,6.45894718170166
1542355393.7456276,187637,6.764589309692383
1542355454.6341166,187717,6.554241180419922
1542355546.1981492,187837,6.713875770568848
1542355668.4888678,187997,5.643775939941406
1542356217.8692317,188717,6.581521034240723
1542356309.2276413,188837,6.547863006591797
1542357514.0706825,190417,7.076483249664307
1542357544.389681,190457,6.5608110427856445
1542357789.0916007,190777,6.513976097106934
1542357804.5747073,190797,5.824952125549316
1542358049.0068724,191117,6.810190200805664
1542358400.9143562,191374,4.9618377685546875
1542359349.8277545,192614,5.671828746795654
1542359563.514309,192894,5.503533363342285
1542360068.9108481,193554,5.666532039642334
1542360236.2818012,193774,7.134622573852539
1542360465.9516823,194074,4.3331828117370605
1542360879.0333807,194614,5.0962395668029785
1542360925.02387,194674,5.285269737243652
1542360970.9626837,194734,7.051928520202637
1542361291.5223694,195154,5.859410285949707
1542361583.8170502,195534,6.282456398010254
1542361675.3294632,195654,4.79115629196167
1542361889.670488,195934,6.452241897583008
1542362348.483367,196534,6.513311386108398
1542362439.93943,196654,6.909368515014648
1542362485.710436,196714,5.637460708618164
1542362821.8472877,197154,7.150726318359375
1542363005.525506,197394,6.6590423583984375
1542363249.441299,197714,6.473224639892578
1542363356.7504342,197854,7.384667873382568
1542363860.3817768,198514,7.4440598487854
1542363997.7232528,198694,6.402132511138916
1542364089.1770556,198814,5.879289627075195
1542364212.1561363,198974,6.995539665222168
1542365084.516772,199911,6.064310073852539
1542365146.1107025,199991,6.173239707946777
1542365284.0935726,200171,5.173091411590576
1542365877.6442857,200951,6.0675272941589355
1542366014.2133076,201131,5.923286437988281
1542366211.814964,201391,7.635323524475098
1542366242.3310602,201431,4.891152381896973
1542366837.9781716,202211,5.32575798034668
1542366990.1200519,202411,5.7316813468933105
1542367126.675825,202591,7.371862411499023
1542367203.1565769,202691,6.288095474243164
1542367462.198329,203031,7.432642936706543
1542367614.5374193,203231,5.2763752937316895
1542367842.9377642,203531,8.571272850036621
1542368042.1477184,203791,5.845468521118164
1542368148.9723048,203931,5.874220848083496
1542368377.6249704,204231,6.7884016036987305
1542368454.6018436,204331,6.148686408996582
1542368637.916147,204571,6.653088569641113
1542368775.7167785,204751,6.53154182434082
1542368913.2485685,204931,5.987809181213379
1542369707.46835,205971,6.275592803955078
1542369799.0039074,206091,5.936507225036621
1542370104.0746667,206491,5.935486793518066
1542370302.0857928,206751,6.248081207275391
1542370715.036999,207291,5.688419342041016
1542370852.2938447,207471,5.657193183898926
1542370897.766606,207531,5.30715274810791
1542371172.917101,207891,4.552008628845215
1542371402.3539622,208191,5.285469055175781
1542371417.554348,208211,7.619828224182129
1542371570.0733535,208411,7.167679309844971
1542372470.8350346,209388,6.73049259185791
1542372821.046657,209848,6.974873065948486
1542372973.2425077,210048,6.11917781829834
1542373429.6462924,210648,6.68385124206543
1542373596.7688322,210868,5.916653633117676
1542373718.7695324,211028,7.227846622467041
1542373840.3369343,211188,6.518023490905762
1542373900.394283,211268,6.822353363037109
1542374037.1430473,211448,6.1169891357421875
1542374098.825415,211528,6.0230607986450195
1542374311.4932456,211808,6.55109167098999
1542374448.947362,211988,4.966811656951904
1542374968.2348547,212668,4.768099308013916
1542375441.7106142,213288,6.377323150634766
1542375671.00554,213588,5.196703910827637
1542375839.5893576,213808,5.876743316650391
1542376174.3246946,214248,7.531996726989746
1542376388.131517,214528,6.678941249847412
1542376846.2431283,215128,6.461173057556152
1542376876.9753828,215168,7.063004493713379
1542376892.187267,215188,6.826003074645996
1542377486.381719,215968,7.291845321655273
1542377562.4334283,216068,7.126201629638672
1542377577.6439564,216088,5.395603179931641
1542377622.768151,216148,6.241857528686523
1542377972.4112291,216608,8.119616508483887
1542378078.6245763,216748,6.234610557556152
1542378276.6285214,217008,7.372341632843018
1542378352.3371894,217108,6.066715240478516
1542378674.4679427,217325,7.295324325561523
1542378994.2925146,217745,5.749032020568848
1542379145.3827348,217945,5.841302871704102
1542379205.9592898,218025,6.616639137268066
1542379647.4699473,218605,5.162981033325195
1542379662.6300902,218625,6.155671119689941
1542380164.5564637,219285,5.82565450668335
1542380195.116241,219325,5.7842841148376465
1542380407.2271414,219605,5.918696403503418
1542380437.4408267,219645,6.714154243469238
1542380697.1816306,219985,6.2735819816589355
1542380956.4259977,220325,6.689872741699219
1542380986.9168046,220365,5.228410243988037
1542381093.5922933,220505,6.251620769500732
1542381337.8841856,220825,6.2553815841674805
1542381368.2156935,220865,5.096426010131836
1542381733.7846634,221345,5.563079833984375
1542381749.107604,221365,7.528547286987305
1542381887.468576,221545,6.269450664520264
1542382421.2588964,222245,7.092267036437988
1542382436.468168,222265,7.238925457000732
1542382770.7350903,222705,6.464757442474365
1542382832.322741,222785,5.98193883895874
1542382893.6944592,222865,5.476806163787842
1542383030.7625215,223045,5.933981418609619
1542383489.787348,223645,6.7938079833984375
1542383505.0661345,223665,6.4337921142578125
1542383551.3463898,223725,5.5945024490356445
1542383857.4674764,224125,5.730011940002441
1542383918.5803967,224205,5.656833648681641
1542383964.3953135,224265,6.426586151123047
1542384332.406881,224745,7.455524444580078
1542384485.917213,224945,5.732663154602051
1542384899.1057575,225485,7.257575988769531
1542385544.1191132,226122,5.768745422363281
1542386050.611876,226782,6.066102981567383
1542386601.7180345,227502,6.783354759216309
1542386908.4030814,227902,5.496067523956299
1542387016.0923026,228042,7.352648735046387
1542387184.7336605,228262,6.952856063842773
1542387277.0325224,228382,5.679390907287598
1542387890.055166,229182,6.6159491539001465
1542388335.4231052,229762,5.42060661315918
1542388535.068709,230022,6.60216760635376
1542389132.2186928,230802,7.084195137023926
1542389270.4339015,230982,7.694100379943848
1542389931.4641526,231842,5.467646598815918
1542389946.7590735,231862,6.79559850692749
1542389977.8464127,231902,6.151393413543701
1542390024.2944515,231962,6.025631904602051
1542390177.822559,232162,7.004611968994141
1542390346.1279404,232382,7.463166236877441
1542390899.5677257,233102,6.12540864944458
1542391022.7730343,233262,6.4187445640563965
1542391130.6337585,233402,7.382394790649414
1542391160.9688804,233442,7.35975456237793
1542391314.2784848,233642,6.014491081237793
1542391681.5036724,234122,6.248397350311279
1542391727.2622352,234182,4.934142112731934
1542391866.0543118,234362,7.364103317260742
1542392674.4501724,235219,5.617673873901367
1542392873.8987148,235479,6.765417098999023
1542393134.6098676,235819,7.0772247314453125
1542393334.6012616,236079,5.630422592163086
1542393684.2781296,236539,5.85917329788208
1542394695.359683,237859,6.6521759033203125
1542394756.3962452,237939,6.768845558166504
1542395154.9604611,238459,6.133724212646484
1542395339.6003983,238699,5.953588485717773
1542395631.0739686,239079,5.773228645324707
1542396383.5022383,240059,6.831254005432129
1542397704.7679946,241779,8.249845504760742
1542397843.0360477,241959,6.3417534828186035
1542398103.7372344,242299,6.828739643096924
1542398564.6348412,242899,6.588172912597656
1542398595.6435277,242939,6.482848167419434
1542398626.5997798,242979,7.248180389404297
1542398826.955851,243239,6.100940704345703
1542399272.6696498,243616,7.644227027893066
1542399456.9046776,243856,5.898819923400879
1542400501.370523,245216,5.62126350402832
1542400763.6469622,245556,5.91387414932251
1542400778.9481652,245576,6.912351608276367
1542400794.5059855,245596,6.108197212219238
1542401055.8168988,245936,6.709622859954834
1542401132.798337,246036,6.3934831619262695
1542401409.7395046,246396,5.094873428344727
1542402453.9369445,247756,6.094919204711914
1542402745.4305208,248136,7.279445648193359
1542403038.1530793,248516,6.751245498657227
1542403855.2998245,249576,6.464214324951172
1542403901.4236026,249636,5.702841758728027
1542404117.2990453,249916,6.1378173828125
1542404317.950509,250176,7.256190299987793
1542404409.7640398,250296,6.440488338470459
1542404592.8400261,250536,5.592665672302246
1542404608.472463,250556,6.620133876800537
1542404808.317835,250816,6.213915824890137
1542404885.3177135,250916,6.880558013916016
1542405052.9667175,251136,5.038810729980469
1542405252.015491,251396,6.0306854248046875
1542405282.766271,251436,7.187501907348633
1542405359.2345567,251536,5.865727424621582
1542405620.2186766,251876,7.517658233642578
1542405883.236155,252013,7.908871650695801
1542405991.0613039,252153,6.585099220275879
1542406160.3017714,252373,7.305764198303223
1542406175.6633236,252393,5.892976760864258
1542406669.5789104,253033,5.85697603225708
1542406961.2704887,253413,6.551930904388428
1542407007.1663601,253473,7.041191577911377
1542407161.770918,253673,6.028238296508789
1542407269.356346,253813,5.859423637390137
1542407284.629308,253833,6.282347679138184
1542407361.3571668,253933,5.476973533630371
1542408146.4273748,254953,6.578052520751953
1542408346.2582896,255213,6.2053303718566895
1542408499.8654733,255413,6.00723934173584
1542408592.1885815,255533,6.3328537940979
1542408759.3916152,255753,5.8256120681762695
1542409124.238184,256233,6.598803520202637
1542409506.23973,256733,7.001755714416504
1542409612.5443647,256873,6.629782676696777
1542409689.0531275,256973,6.188383102416992
1542410054.7529814,257453,6.776817321777344
1542410329.4437313,257813,4.802481651306152
1542410467.7283225,257993,6.685847759246826
1542410605.0468109,258173,6.670765399932861
1542411660.6751027,259553,6.041887283325195
1542411691.4679978,259593,4.719691276550293
1542411706.8181787,259613,6.66644287109375
1542411799.0770388,259733,6.050796985626221
1542411906.4853218,259873,6.709038734436035
1542412365.5708678,260473,7.537862300872803
1542412472.303895,260613,6.722402572631836
1542412759.9667177,260790,5.760150909423828
1542413292.516489,261490,7.081945419311523
1542413566.3607352,261850,5.539089679718018
1542413688.8683155,262010,6.595070838928223
1542413749.3994782,262090,7.2533040046691895
1542413825.4264681,262190,5.77095365524292
1542414190.7422833,262670,6.08828067779541
1542414357.9140856,262890,7.960853099822998
1542414418.957251,262970,6.077072620391846
1542414814.543446,263490,5.728521347045898
1542414830.0326607,263510,6.086716175079346
1542414997.4906464,263730,6.186415672302246
1542415789.786292,264770,7.419277191162109
1542416766.4798687,266050,6.243407249450684
1542416796.4955883,266090,7.6570725440979
1542416948.8700266,266290,6.735570907592773
1542417422.93269,266910,7.980195045471191
1542417713.696868,267290,6.588065147399902
1542418139.0121965,267850,6.264198303222656
1542418489.770387,268310,6.455383777618408
1542418643.312674,268510,6.178406238555908
1542419254.6316688,269310,6.850092887878418
1542419926.4687583,269987,6.264523506164551
1542420550.72126,270807,7.612664222717285
1542420763.8490531,271087,6.073635101318359
1542420870.9346445,271227,6.46240234375
1542421342.7038193,271847,6.258386611938477
1542421388.1189098,271907,7.112245082855225
1542421494.704049,272047,6.982229709625244
1542422302.1762102,273107,6.067112922668457
1542422606.83576,273507,7.821630001068115
1542422729.1458833,273667,6.633337020874023
1542423384.974631,274527,7.125239372253418
1542423445.5519323,274607,5.876837730407715
1542423674.2257402,274907,6.95632266998291
1542423796.1608255,275067,6.334696292877197
1542423842.0012205,275127,6.186870574951172
1542424206.5478988,275607,7.200377941131592
1542424252.548001,275667,6.6643595695495605
1542424435.4483008,275907,5.821770191192627
1542424496.1137178,275987,7.2072858810424805
1542426276.0402262,278124,6.141485214233398
1542426306.5073643,278164,7.206601619720459
1542426382.8138053,278264,7.014615058898926
1542426489.8329198,278404,6.056700706481934
1542426611.437187,278564,7.518457412719727
1542427804.7947326,280124,6.3109025955200195
1542428080.0394652,280484,6.045447826385498
1542429333.2075152,282124,6.998744964599609
1542429486.2116632,282324,5.786200046539307
1542429577.981107,282444,7.514647960662842
1542429638.7666473,282524,7.0620927810668945
1542429960.524067,282944,7.031005859375
1542430359.8189104,283464,7.7162675857543945
1542430589.4415758,283764,6.8746490478515625
1542431002.7184443,284304,7.511226654052734
1542431277.529161,284664,6.115285873413086
1542431292.839714,284684,7.518028259277344
1542431353.6550708,284764,5.6781005859375
1542431629.1744258,285124,6.890316009521484
1542431812.671845,285364,5.890814781188965
1542431858.5683599,285424,6.34475040435791
1542431935.190502,285524,6.25533390045166
1542432502.918186,286264,7.163926601409912
1542432671.9209275,286484,5.692907810211182
1542432732.8233783,286564,7.692446708679199
1542433511.3284457,287381,6.078089714050293
1542433742.645291,287681,5.667098045349121
1542434049.7625103,288081,5.442324638366699
1542434693.2342224,288921,6.0867204666137695
1542434723.7313375,288961,7.03783655166626
1542435167.0949647,289541,6.822504043579102
1542435228.485047,289621,5.946972846984863
1542435258.76648,289661,6.178625106811523
1542435274.1845896,289681,5.880608558654785
1542435381.3862333,289821,5.636963844299316
1542435535.0266309,290021,7.089938163757324
1542435916.558074,290521,5.797723293304443
1542436162.7748935,290841,6.238152503967285
1542436316.7633524,291041,6.287615776062012
1542436346.995098,291081,6.766012668609619
1542436423.7069623,291181,6.690967559814453
1542436484.7908034,291261,7.061274528503418
1542436515.630614,291301,7.690598487854004
1542436576.476252,291381,7.552311897277832
1542436745.2120976,291601,6.425516128540039
1542437325.784727,292361,6.014920711517334
1542437524.7524345,292621,5.708921909332275
1542437845.90737,293041,7.441328525543213
1542438136.6569462,293421,5.266683101654053
1542438151.8380156,293441,4.172153949737549
1542438319.3700023,293661,7.530534744262695
1542438395.221121,293761,6.95887565612793
1542438500.925758,293901,7.099098205566406
1542438622.7266233,294061,6.783547401428223
1542438821.1213303,294321,5.976867198944092
1542439264.1876829,294901,6.594038486480713
1542439356.1886144,295021,7.0600481033325195
1542439386.8826818,295061,6.459007263183594
1542439448.3268025,295141,6.767951488494873
1542439524.9331834,295241,7.046538352966309
1542439586.4593468,295321,5.459012508392334
1542439922.2996867,295558,6.228649139404297
1542440470.211527,296278,5.221728801727295
1542440638.5255773,296498,5.812823295593262
1542441156.7154098,297178,7.106239318847656
1542441676.2485352,297858,6.293911457061768
1542442164.9007514,298498,5.918031692504883
1542442225.873662,298578,6.42420768737793
1542442807.9971323,299338,5.662868499755859
1542443021.6804278,299618,6.797473907470703
1542443128.3847065,299758,6.869314193725586
1542443326.3210022,300018,6.145177841186523
1542443509.5599926,300258,7.64833402633667
1542443693.9722836,300498,7.906996726989746
1542443739.6733663,300558,6.359740257263184
1542443984.1318753,300878,6.910083770751953
1542444794.436871,301938,7.489728927612305
1542444839.4652689,301998,6.871370792388916
1542444885.1654992,302058,6.019387245178223
1542445037.9811926,302258,6.449479579925537
1542445357.6192074,302678,7.385068416595459
1542445724.6475077,303158,5.6377482414245605
1542445770.5133054,303218,6.977206230163574
1542445800.8727705,303258,6.8623247146606445
1542445831.4024959,303298,6.410267353057861
1542445877.406862,303358,6.267904281616211
1542446030.8981414,303558,7.959158897399902
1542446061.2376873,303598,6.573091506958008
1542447117.5651357,304775,5.188653469085693
1542447209.869904,304895,6.525653839111328
1542447225.0935264,304915,7.269515037536621
1542447392.7511067,305135,6.833558082580566
1542447438.5268145,305195,6.056028366088867
1542447453.83217,305215,5.719375133514404
1542447576.2630415,305375,5.741335868835449
1542448050.9674718,305995,7.674905776977539
1542448096.58533,306055,5.96328067779541
1542448817.6190367,306995,5.9972944259643555
1542448847.848483,307035,6.5744242668151855
1542449613.7719336,308035,6.539791107177734
1542449751.5892544,308215,6.42008638381958
1542449766.8676434,308235,6.423208236694336
1542449874.1517913,308375,6.65960693359375
1542450011.7711205,308555,6.685519218444824
1542450042.2584677,308595,7.184836387634277
1542450088.406567,308655,6.489385604858398
1542450561.5592346,309275,7.744627952575684
1542450699.5723903,309455,6.3323163986206055
1542450975.3618512,309815,4.585524082183838
1542451081.6285388,309955,7.807612419128418
1542451282.2795832,310215,6.766977310180664
1542451590.695795,310615,6.55708122253418
1542451636.721007,310675,6.969005107879639
1542451790.5787563,310875,6.451869964599609
1542451898.743565,311015,6.85200309753418
1542452252.7641003,311475,6.471698760986328
1542452268.182747,311495,6.817265510559082
1542452329.7823668,311575,7.02565860748291
1542452576.679083,311895,5.467959403991699
1542452699.597842,312055,6.13532018661499
1542452714.7539706,312075,5.51729154586792
1542452990.9358068,312435,6.747463703155518
1542453144.6981213,312635,6.565322399139404
1542453237.0748553,312755,6.355915069580078
1542453452.9909408,312832,6.290750503540039
1542453653.5808704,313092,5.811878204345703
1542453683.9698906,313132,6.663685321807861
1542454191.0405252,313792,8.642929077148438
1542454360.1379519,314012,7.643345355987549
1542454820.4497638,314612,6.815082550048828
1542454988.6918325,314832,6.6328206062316895
1542455188.4459379,315092,5.328988075256348
1542455402.3325555,315372,6.029245376586914
1542455679.9012475,315732,5.776540279388428
1542455695.4235952,315752,6.108847141265869
1542455772.1129532,315852,5.8525495529174805
1542455818.224269,315912,6.525590896606445
1542455833.4719589,315932,6.401131629943848
1542456094.5395114,316272,5.957859516143799
1542456279.3083625,316512,6.93923282623291
1542456356.1843584,316612,6.451780319213867
1542457063.4407954,317532,6.474387168884277
1542457109.7165072,317592,7.238262176513672
1542457493.9316852,318092,4.836493492126465
1542457924.335043,318652,5.448991298675537
1542458094.000556,318872,7.57424259185791
1542458537.9333744,319452,6.590184211730957
1542458553.3388975,319472,7.057988166809082
1542458691.962326,319652,6.789608955383301
1542459184.4187806,320292,6.817490100860596
1542459938.5706606,321272,6.358195781707764
1542460536.030301,321849,8.189364433288574
1542460843.647889,322249,6.742588043212891
1542462100.6146314,323889,6.1560163497924805
1542462116.1506672,323909,6.096875190734863
1542462131.4912937,323929,6.5515899658203125
1542462208.0936124,324029,7.305142402648926
1542462377.127022,324249,5.707211494445801
1542462423.5994697,324309,6.3692474365234375
1542462608.6785266,324549,5.862087249755859
1542462623.8646924,324569,5.936280250549316
1542462762.4018927,324749,6.993291854858398
1542462793.3242397,324789,6.310742378234863
1542463178.3831296,325289,5.668098449707031
1542463485.7629375,325689,6.143629550933838
1542463700.39146,325969,7.09909725189209
1542463899.8615923,326229,5.761007785797119
1542464360.3029246,326829,7.225832939147949
1542464406.6047184,326889,7.4738616943359375
1542465083.50037,327769,6.1721367835998535
1542465144.6352537,327849,5.916523456573486
1542465667.110155,328529,7.12795352935791
1542465713.2757895,328589,5.621406555175781
1542465728.3654873,328609,5.222868919372559
1542465990.4494884,328949,5.538137435913086
1542466175.1464074,329189,5.723188400268555
1542466513.4542801,329629,7.0489091873168945
1542466605.5507827,329749,6.781258583068848
1542466820.121396,330029,6.333174705505371
1542467222.1011767,330346,7.056052207946777
1542467607.1173327,330846,6.722311496734619
1542468651.366712,332206,6.737978935241699
1542468774.1027355,332366,6.558185577392578
1542469004.464636,332666,6.908856391906738
1542469034.7739978,332706,6.658611297607422
1542469296.6262298,333046,7.327873229980469
1542469972.6783059,333926,5.816834449768066
1542470172.1850948,334186,6.843703269958496
1542470556.802063,334686,6.632503032684326
1542470741.4665265,334926,7.0565290451049805
1542470910.9832044,335146,7.609942436218262
1542471064.9533398,335346,7.116560935974121
1542471295.287912,335646,7.1983642578125
1542471433.2771761,335826,6.548958778381348
1542471586.584621,336026,6.043703556060791
1542471878.2704813,336406,5.870696544647217
1542472416.8509648,337106,6.809661388397217
1542472493.3750312,337206,6.530586242675781
1542472739.6392624,337526,5.285841464996338
1542473138.4858744,338046,6.070620536804199
1542473246.1968138,338186,5.541464805603027
1542473663.1824827,338726,6.646007537841797
1542473678.6398904,338746,5.496527671813965
1542473771.262314,338866,5.707156181335449
1542474236.5823772,339263,6.071643829345703
1542474421.7426035,339503,5.887899398803711
1542475176.898602,340483,7.0741753578186035
1542475222.8491416,340543,7.248869895935059
1542475792.7839348,341283,5.718864917755127
1542475823.4235764,341323,5.891936302185059
1542476254.5013506,341883,6.954519271850586
1542476562.2237866,342283,7.760939598083496
1542476684.3680756,342443,4.956702709197998
1542477465.591031,343463,6.235257148742676
1542477481.062998,343483,6.079582214355469
1542477572.752735,343603,6.852245330810547
1542478459.6549551,344763,6.135002613067627
1542478689.3109124,345063,6.108559608459473
1542478750.986944,345143,6.162961006164551
1542478964.8898602,345423,6.893409729003906
1542479102.7190554,345603,7.462558746337891
1542479271.2972524,345823,7.373464584350586
1542479989.095273,346763,5.207512855529785
1542480310.1552382,347183,8.218670845031738
1542480354.8197868,347243,5.06989049911499
1542480369.9734576,347263,6.464547634124756
1542480507.5917463,347443,5.7006402015686035
1542480597.9691362,347563,4.823616027832031


==> figures/figure_ablation/data/run_run_281018_DispNet_DispNet_0-tag-run_281018_DispNet.csv <==
Wall time,Step,Value
1540723686.296624,380,0.6251242756843567
1540724132.7445996,860,0.5896244049072266
1540724169.4601321,920,0.6683770418167114
1540724355.836103,1140,0.7524850368499756
1540724641.776381,1440,0.38212835788726807
1540725024.1180182,1900,0.3993079364299774
1540726079.7217624,3120,0.36162781715393066
1540726116.7712018,3180,0.5547847151756287
1540726277.7548187,3360,0.3638571500778198
1540727391.0159128,4600,0.3367350995540619
1540727452.3579235,4700,0.2663268744945526
1540727810.9132218,5120,0.278112530708313
1540728009.2551847,5360,0.5034427046775818
1540728135.463705,5480,0.2988230288028717
1540728717.7111838,6180,0.445791095495224
1540728792.9119375,6220,0.2745554447174072
1540728891.3281178,6380,0.260522723197937
1540729397.6011777,6960,0.22359111905097961
1540729745.1021092,7360,0.21975067257881165
1540730713.8313031,8440,0.26375067234039307
1540731075.5655046,8857,0.31986984610557556
1540731396.2233741,9217,0.35960957407951355
1540731617.283547,9497,0.28193575143814087
1540732681.779591,10737,0.4729406237602234
1540733165.4968257,11277,0.24330145120620728
1540733459.4125316,11597,0.4307498335838318
1540733543.987747,11737,0.2628263235092163
1540733556.1093433,11757,0.3312170207500458
1540734162.7420828,12417,0.4170210361480713
1540734385.3384778,12697,0.19897976517677307
1540734534.7500544,12857,0.25465938448905945
1540734596.5774243,12957,0.26623666286468506
1540734870.8492286,13237,0.23007148504257202
1540735045.4605832,13437,0.2565024793148041
1540735775.303177,14297,0.21395502984523773
1540735924.4580183,14457,0.4374532699584961
1540736072.3709161,14617,0.22513344883918762
1540736494.2410567,15137,0.23150648176670074
1540736655.9455771,15317,0.22255411744117737
1540736757.0424292,15397,0.3004606366157532
1540736781.402258,15437,0.16965802013874054
1540737004.5089788,15717,0.20005245506763458
1540737028.7181869,15757,0.21962124109268188
1540737165.3602235,15897,0.29542824625968933
1540737315.4440916,16057,0.22746682167053223
1540737389.1365528,16177,0.22905701398849487
1540737885.946378,16737,0.22675727307796478
1540739813.4443514,18914,0.30198466777801514
1540740124.5295405,19254,0.18048514425754547
1540740286.8461578,19434,0.17561958730220795
1540740299.3201928,19454,0.24403905868530273
1540740373.1458864,19574,0.48997145891189575
1540740498.8121717,19694,0.3338129222393036
1540740823.5480578,20054,0.29112088680267334
1540740860.1044042,20114,0.2523186206817627
1540741023.2454758,20294,0.2730720341205597
1540741885.4877598,21274,0.20271338522434235
1540741922.3785524,21334,0.17803603410720825
1540742046.5904982,21454,0.20371803641319275
1540742120.332314,21574,0.26434215903282166
1540742406.4855454,21874,0.2282571941614151
1540742531.8997743,21994,0.36226409673690796
1540742593.5099967,22094,0.20357896387577057
1540743495.5631928,23134,0.2721223831176758
1540743609.4291008,23234,0.32866764068603516
1540743621.4667969,23254,0.19789737462997437
1540743946.535355,23614,0.2304193079471588
1540744157.8104334,23874,0.26821714639663696
1540745042.7893422,24894,0.182249516248703
1540745356.947586,25234,0.3153238594532013
1540746294.7331536,26331,0.14973022043704987
1540746383.2730384,26391,0.29785916209220886
1540746606.6723683,26671,0.16754838824272156
1540746655.0251977,26751,0.32112404704093933
1540747500.2648296,27711,0.2240552008152008
1540747638.088085,27851,0.21681798994541168
1540748010.970581,28291,0.25329625606536865
1540748208.598435,28531,0.1716967225074768
1540748383.010208,28731,0.16574805974960327
1540748905.138133,29331,0.21786199510097504
1540749090.80823,29551,0.16806280612945557
1540749239.837898,29711,0.15083985030651093
1540749365.2468123,29831,0.1745104193687439
1540749912.3720448,30471,0.17928124964237213
1540750421.3234434,31051,0.2319505363702774
1540750668.0525036,31371,0.1987842172384262
1540750965.9125273,31691,0.1373777687549591
1540751014.8895166,31771,0.17380079627037048
1540751324.4594896,32111,0.2523764371871948
1540751957.5600963,32811,0.1920514702796936
1540752677.7665412,33651,0.1577177345752716
1540752840.653078,33831,0.1585378646850586
1540752913.4691138,33951,0.20341123640537262
1540753026.6649988,34051,0.18868683278560638
1540753163.9341457,34191,0.13382673263549805
1540753273.4390008,34371,0.32676270604133606
1540753548.3992293,34651,0.17763525247573853
1540753573.1596692,34691,0.1594998985528946
1540753610.2471485,34751,0.14770841598510742
1540753773.1564786,34928,0.1912688910961151
1540754410.5073032,35628,0.10980282723903656
1540755169.6021638,36528,0.18401306867599487
1540755492.629492,36888,0.26924923062324524
1540755653.7052546,37068,0.21935433149337769
1540755864.842112,37328,0.251331090927124
1540755953.2340333,37388,0.1996588110923767
1540756052.0907006,37548,0.1812170147895813
1540756750.4225843,38348,0.22228625416755676
1540757063.4425745,38688,0.23035819828510284
1540757237.3465796,38888,0.17382726073265076
1540757274.0648017,38948,0.22519701719284058
1540757621.450578,39348,0.2543489933013916
1540757920.7655752,39668,0.2102167159318924
1540758244.562989,40028,0.24804067611694336
1540758443.0610955,40268,0.29906338453292847
1540758829.6717143,40728,0.2078329473733902
1540759488.016694,41468,0.12173624336719513
1540759524.6253188,41528,0.3057725429534912
1540759536.8743417,41548,0.09110184013843536
1540759686.724255,41708,0.14818863570690155
1540759787.6171587,41788,0.17567525804042816
1540759872.4573445,41928,0.1862265169620514
1540760834.240254,42988,0.21271012723445892
1540760920.0054245,43128,0.1788516491651535
1540761083.0280366,43308,0.19378098845481873
1540761457.4299574,43745,0.26443153619766235
1540761557.65517,43825,0.23352019488811493
1540761707.4735482,43985,0.178297758102417
1540761805.061861,44145,0.12472248077392578
1540761905.1205945,44225,0.2537985146045685
1540762253.8691552,44625,0.1642737239599228
1540762315.8839734,44725,0.29522454738616943
1540762328.2942944,44745,0.16541162133216858
1540762440.90134,44845,0.1389385461807251
1540762677.865325,45145,0.17951799929141998
1540762789.959657,45245,0.14380431175231934
1540763126.4941835,45625,0.165138840675354
1540763375.4233427,45945,0.1855938583612442
1540763550.0897841,46145,0.2538934648036957
1540763800.1068802,46385,0.16607904434204102
1540764220.1569872,46905,0.16795098781585693
1540764381.5690668,47085,0.13884767889976501
1540765015.4079359,47785,0.10078735649585724
1540765027.530984,47805,0.17584452033042908
1540765052.4435103,47845,0.15828584134578705
1540765803.5360007,48725,0.10491816699504852
1540765953.3073769,48885,0.15898998081684113
1540766114.8661633,49065,0.12617628276348114
1540766139.5561218,49105,0.23065853118896484
1540766252.2382936,49205,0.0865601897239685
1540766661.2289493,49705,0.10535503178834915
1540766673.5966313,49725,0.15894953906536102
1540766848.1177664,49925,0.2094460427761078
1540766872.2964551,49965,0.140042245388031
1540766985.349247,50065,0.19883425533771515
1540767209.2804446,50345,0.10957009345293045
1540767333.9104972,50465,0.20106615126132965
1540767495.4707136,50645,0.11935403943061829
1540767730.9904065,50945,0.13107016682624817
1540767857.1608295,51065,0.17325395345687866
1540768760.2390392,52125,0.20479674637317657
1540769077.260727,52462,0.16318732500076294
1540770148.1399565,53702,0.1607966125011444
1540770260.8606,53802,0.14410829544067383
1540770469.7647243,54062,0.15376685559749603
1540771128.8966303,54802,0.20507171750068665
1540771351.5197551,55082,0.11421501636505127
1540771981.1742864,55782,0.13780036568641663
1540773409.3905988,57442,0.10075443983078003
1540773808.224962,57922,0.1289380043745041
1540774259.583652,58402,0.2555080056190491
1540775039.2771695,59342,0.14019663631916046
1540775187.6339471,59502,0.2393171489238739
1540775835.3839734,60222,0.1711435317993164
1540776171.7689743,60602,0.14306847751140594
1540776269.924608,60762,0.19460533559322357
1540776357.9607701,60822,0.10841301083564758
1540777376.9574103,61979,0.14263728260993958
1540778322.4283032,63099,0.11699363589286804
1540778446.754812,63219,0.19087356328964233
1540778694.2918446,63539,0.20272207260131836
1540779016.8930566,63899,0.1463274508714676
1540779029.0731227,63919,0.19479337334632874
1540779647.3018744,64599,0.1484440267086029
1540779822.1934333,64799,0.17230640351772308
1540779859.0438352,64859,0.19656027853488922
1540779871.2744808,64879,0.13959351181983948
1540779896.1746945,64919,0.24014347791671753
1540779908.6071477,64939,0.230689138174057
1540780371.9643319,65439,0.20332762598991394
1540780929.9837534,66099,0.20853030681610107
1540781623.1670494,66899,0.24472969770431519
1540782155.9840882,67519,0.14859820902347565
1540782640.5320468,68059,0.19397830963134766
1540782701.7297013,68159,0.15086838603019714
1540783130.7049417,68599,0.1438223123550415
1540783466.6885643,68979,0.13554304838180542
1540783700.1659453,69279,0.16152620315551758
1540784004.0827372,69596,0.2074042558670044
1540784516.2817256,70176,0.14997264742851257
1540784552.8714345,70236,0.19154343008995056
1540784965.624445,70736,0.14030864834785461
1540785755.0194802,71596,0.1623712182044983
1540786104.7579517,71996,0.19218513369560242
1540786378.3269086,72356,0.17800983786582947
1540786454.5844731,72396,0.12117813527584076
1540786478.9940057,72436,0.08365955203771591
1540786552.0839927,72556,0.17976680397987366
1540787054.380504,73116,0.17234286665916443
1540787330.8960772,73396,0.10481157898902893
1540788283.7498307,74516,0.26045599579811096
1540788384.8296914,74596,0.11015061289072037
1540788570.632988,74816,0.21707266569137573
1540789472.5246954,75856,0.12075914442539215
1540789534.4064045,75956,0.13790316879749298
1540789833.1433268,76276,0.166603684425354
1540789946.3120148,76376,0.12448226660490036
1540789971.2279859,76416,0.22732611000537872
1540790145.7377667,76616,0.1706257462501526
1540790709.9590194,77276,0.1850070357322693
1540790909.6736798,77516,0.17468804121017456
1540791806.5175855,78553,0.14633029699325562
1540792046.9069383,78773,0.09521552920341492
1540792309.9405348,79113,0.15735729038715363
1540792813.4257176,79673,0.1333073228597641
1540793484.3774085,80433,0.14653725922107697
1540793671.7196252,80653,0.2182186096906662
1540793709.1229918,80713,0.17765304446220398
1540794727.0838625,81853,0.16242708265781403
1540794788.8760142,81953,0.12164349853992462
1540795026.2779233,82173,0.11040230095386505
1540796295.8440177,83633,0.15073361992835999
1540796486.308277,83853,0.09819070994853973
1540796498.900377,83873,0.13744260370731354
1540796523.6467483,83913,0.14396359026432037
1540796638.5577323,84013,0.24817967414855957
1540796651.0990093,84033,0.18261995911598206
1540797065.3300416,84533,0.16941410303115845
1540797178.3032942,84633,0.1366836428642273
1540797215.2040653,84693,0.2057196944952011
1540797365.7960024,84853,0.12480039894580841
1540797717.7283602,85253,0.11432648450136185
1540797755.0310264,85313,0.16456806659698486
1540797767.5171163,85333,0.16145899891853333
1540798057.8659797,85633,0.10593903064727783
1540798430.3882387,86073,0.11355476081371307
1540798641.8894377,86333,0.22357319295406342
1540798718.8056839,86373,0.12948641180992126
1540799599.619332,87370,0.22569212317466736
1540799998.1913292,87850,0.14621257781982422
1540800134.9145794,87990,0.1629652976989746
1540800209.081301,88110,0.09872374683618546
1540800654.2544699,88590,0.12061762064695358
1540800691.048051,88650,0.18016313016414642
1540801733.9438782,89830,0.16776426136493683
1540802050.4891052,90170,0.10983497649431229
1540802415.9531128,90590,0.10006780922412872
1540802452.8241742,90650,0.10899345576763153
1540803222.5016,91550,0.10259052366018295
1540803311.3013263,91610,0.23907318711280823
1540803560.9722643,91930,0.2354605793952942
1540804101.223615,92550,0.11600080132484436
1540804605.910199,93110,0.08743954449892044
1540804757.3397582,93270,0.1962432712316513
1540804806.4654417,93350,0.10519286245107651
1540804957.989418,93510,0.13606154918670654
1540805624.5500124,94250,0.24692374467849731
1540805687.138603,94350,0.14424461126327515
1540805990.9101565,94670,0.11668349802494049
1540806294.6091602,94990,0.13901185989379883
1540806392.7803414,95150,0.11675427854061127
1540806556.9485447,95330,0.1636250913143158
1540806913.0215838,95727,0.12418191879987717
1540806925.5043592,95747,0.13567836582660675
1540807180.456684,95987,0.15351420640945435
1540807205.100232,96027,0.10612773895263672
1540807885.0152473,96787,0.13746356964111328
1540808087.011258,97027,0.08310770988464355
1540808424.6864889,97407,0.17759928107261658
1540808812.4281874,97867,0.10241968184709549
1540809175.6181443,98267,0.12937232851982117
1540810028.5412488,99227,0.16455380618572235
1540810192.1263454,99407,0.10519401729106903
1540810228.5790126,99467,0.1266094148159027
1540811236.3806493,100587,0.14538230001926422
1540811589.509049,100987,0.11250559985637665
1540811614.2778091,101027,0.12628978490829468
1540811626.5713525,101047,0.06645812839269638
1540812544.8872569,102107,0.1483834683895111
1540812898.5566783,102507,0.14091601967811584
1540813050.2133045,102667,0.092267245054245
1540813900.7658362,103627,0.20188596844673157
1540814227.1847613,103987,0.1368441879749298
1540814327.1299589,104147,0.1662921905517578
1540814922.375911,104764,0.13499009609222412
1540815798.8080215,105764,0.14754733443260193
1540816495.523156,106564,0.10279498994350433
1540816746.0933266,106884,0.09772302955389023
1540817020.0321126,107164,0.11278443783521652
1540817382.9134953,107584,0.09198831021785736
1540818083.523814,108384,0.15153031051158905
1540818459.041402,108824,0.18879728019237518
1540818521.169317,108924,0.12138453125953674
1540819375.7320497,109884,0.11921482533216476
1540819726.7094777,110284,0.08599429577589035
1540819751.4833865,110324,0.1314913034439087
1540820356.0738895,110964,0.0918661579489708
1540820757.4496632,111444,0.13080941140651703
1540820958.873896,111684,0.11686598509550095
1540820983.541338,111724,0.11055678129196167
1540821109.668502,111844,0.1219225823879242
1540821777.321153,112584,0.14675797522068024
1540822230.0518682,113141,0.10778647661209106
1540822306.6984162,113181,0.08772671222686768
1540822356.1262803,113261,0.15949136018753052
1540822646.3002522,113561,0.17854434251785278
1540823360.9492793,114381,0.15587934851646423
1540823397.9534295,114441,0.0987764298915863
1540824310.2288148,115501,0.13938204944133759
1540824846.2594526,116121,0.12161388248205185
1540824858.1915805,116141,0.09560825675725937
1540825170.208265,116481,0.11314928531646729
1540825206.962596,116541,0.0628785640001297
1540825834.539854,117221,0.09192172437906265
1540825859.3619514,117261,0.16614557802677155
1540825997.2144237,117401,0.11145280301570892
1540826594.0191557,118121,0.09035801142454147
1540826956.2797391,118541,0.05574176460504532
1540827406.6904922,119021,0.06814565509557724
1540827468.1705897,119121,0.1277659684419632
1540827594.2855413,119241,0.08387240022420883
1540828080.1359193,119781,0.1372016966342926
1540828428.620009,120181,0.11831231415271759
1540828490.4633403,120281,0.09929608553647995
1540828779.0280275,120581,0.1398133933544159
1540828840.2490263,120681,0.15647491812705994
1540829571.8585508,121541,0.10637124627828598
1540830036.0669074,122038,0.11598183959722519
1540830060.8215268,122078,0.14646366238594055
1540830361.5962515,122398,0.10676217079162598
1540830512.6660364,122558,0.132409006357193
1540830537.3903186,122598,0.13373495638370514
1540831409.1703095,123598,0.11205242574214935
1540831748.137315,123978,0.08900364488363266
1540831935.5922542,124198,0.15157581865787506
1540831959.7865129,124238,0.1185726597905159
1540832085.067063,124358,0.16486839950084686
1540832294.972308,124618,0.14528152346611023
1540832620.2372851,124978,0.1791074573993683
1540833309.5951638,125758,0.07215851545333862
1540833696.5675154,126218,0.1645306646823883
1540833757.6069937,126318,0.13957664370536804
1540834209.067469,126798,0.08642053604125977
1540834396.903918,127018,0.16106541454792023
1540834585.49401,127238,0.07449427247047424
1540834797.7875557,127498,0.06612133234739304
1540835248.2016025,127978,0.1577429324388504
1540836291.1223912,129158,0.09162530303001404
1540836890.0408762,129878,0.1039997935295105
1540836902.4486535,129898,0.16298922896385193
1540837003.1616566,129978,0.060048747807741165
1540837355.3826368,130375,0.09271957725286484
1540837367.826427,130395,0.0785016193985939
1540837531.8433914,130575,0.08866095542907715
1540838279.2082672,131455,0.13091284036636353
1540838417.2684147,131595,0.14959825575351715
1540838454.342766,131655,0.06975287944078445
1540838792.5020275,132035,0.11909743398427963
1540839713.5049386,133115,0.06881436705589294
1540839876.594264,133295,0.12811815738677979
1540839901.4740384,133335,0.1090884804725647
1540840002.2779555,133415,0.08819469809532166
1540840076.1754186,133535,0.12124893069267273
1540840165.3105986,133595,0.37876826524734497
1540840251.4494998,133735,0.080320343375206
1540840402.0742538,133895,0.08055146783590317
1540840490.550852,133955,0.19289712607860565
1540840689.9710739,134195,0.14298367500305176
1540841124.367325,134735,0.07150717824697495
1540841225.6601698,134815,0.150048166513443
1540841413.1065087,135035,0.05823374539613724
1540841600.7333558,135255,0.11429217457771301
1540842800.7828124,136615,0.10560671985149384
1540843026.9521015,136895,0.07849562913179398
1540843178.7259493,137055,0.180612251162529
1540843404.1490479,137335,0.0772397369146347
1540843469.4390512,137355,0.13900142908096313
1540843889.5762563,137875,0.21186938881874084
1540844577.5918832,138655,0.14915183186531067
1540845091.4029098,139232,0.08609524369239807
1540845128.5535064,139292,0.17208516597747803
1540845602.3716795,139812,0.10597580671310425
1540845928.653509,140172,0.11138351261615753
1540845978.615922,140252,0.12162874639034271
1540846441.9620368,140752,0.1144108697772026
1540847335.8827658,141792,0.11067356914281845
1540847572.2861233,142092,0.09326478093862534
1540847722.941935,142252,0.20663389563560486
1540847735.1256416,142272,0.08547361195087433
1540848108.9943175,142712,0.10045456141233444
1540848431.8272057,143072,0.11315645277500153
1540849131.0278685,143872,0.11215410381555557
1540849492.2613628,144292,0.1559344381093979
1540850024.0357995,144912,0.09098315238952637
1540850984.9466527,145972,0.18270695209503174
1540851170.4854734,146192,0.13701768219470978
1540851494.4958076,146552,0.12506239116191864
1540851669.429665,146752,0.07282817363739014
1540851681.9485536,146772,0.11115323752164841
1540852019.6481345,147152,0.14452365040779114
1540852405.4281323,147612,0.0671606957912445
1540852742.6676004,147989,0.10912191867828369
1540853266.7633512,148589,0.11146026849746704
1540853429.947365,148769,0.09510226547718048
1540853466.7863383,148829,0.19813252985477448
1540853604.681874,148969,0.07215256243944168
1540853779.3258839,149169,0.07391291111707687
1540853816.2968135,149229,0.11216910183429718
1540853877.281294,149329,0.11787548661231995
1540854050.7454634,149529,0.07733603566884995
1540854662.74758,150189,0.14424671232700348
1540855001.06678,150569,0.057650040835142136
1540856388.632515,152149,0.10925890505313873
1540856974.8206007,152849,0.09323717653751373
1540857288.1092632,153189,0.12155529856681824
1540857464.4114406,153389,0.15306854248046875
1540857525.8704903,153489,0.12429489940404892
1540857713.7774715,153709,0.09565380215644836
1540857840.665305,153829,0.09651881456375122
1540857979.4261444,153969,0.09861575067043304
1540858254.306983,154329,0.07380284368991852
1540858367.0139701,154429,0.12335262447595596
1540858428.6589494,154529,0.06655509769916534
1540858752.9718256,154889,0.1147732362151146
1540858941.1338575,155109,0.14048798382282257
1540859029.636339,155169,0.07771401107311249
1540859381.0257409,155569,0.07956314086914062
1540859479.527843,155729,0.12486202269792557
1540859654.9774084,155929,0.1844308078289032
1540860291.668842,156626,0.06498311460018158
1540860354.3930395,156726,0.10383466631174088
1540861468.0461533,157946,0.12241338938474655
1540861480.1293612,157966,0.050324730575084686
1540862029.0795586,158606,0.07884328067302704
1540862765.2668123,159466,0.068802110850811
1540862915.295697,159626,0.10604202747344971
1540863065.1041105,159786,0.08696249127388
1540863077.3990645,159806,0.11594855785369873
1540863653.6083152,160486,0.1309477537870407
1540863841.6626458,160706,0.09955470263957977
1540864092.075298,160946,0.09633709490299225
1540864350.444497,161286,0.08272555470466614
1540865397.8092928,162486,0.13022476434707642
1540865846.301332,162966,0.07125773280858994
1540866370.907226,163566,0.08951496332883835
1540866419.5734148,163646,0.0756843239068985
1540866643.799052,163926,0.1248721033334732
1540866955.724682,164266,0.08410339057445526
1540867081.3340757,164386,0.09405390918254852
1540867806.129761,165223,0.10112005472183228
1540868105.1772695,165543,0.06948314607143402
1540868292.0173984,165763,0.10557050257921219
1540868454.5397878,165943,0.12039513885974884
1540868551.741168,166103,0.0919514149427414
1540868898.6967037,166503,0.08075539767742157
1540868974.622226,166543,0.07593709230422974
1540869011.3452082,166603,0.10083667188882828
1540869035.7189763,166643,0.11227859556674957
1540869160.6968098,166763,0.09649324417114258
1540869510.2337954,167163,0.10889536142349243
1540869546.7468033,167223,0.07298333942890167
1540869608.385027,167323,0.08687260001897812
1540869769.1458137,167503,0.09126177430152893
1540871341.5725975,169303,0.10090114176273346
1540871353.7079685,169323,0.15678603947162628
1540871430.0198412,169363,0.08424973487854004
1540871651.7262404,169643,0.07436107844114304
1540871700.3124437,169723,0.07755909860134125
1540871873.9774742,169923,0.08907272666692734
1540871987.0434365,170023,0.109911248087883
1540872048.494634,170123,0.19669267535209656
1540872337.7322712,170423,0.08582085371017456
1540873073.5555046,171283,0.08205291628837585
1540873210.2642553,171423,0.08634937554597855
1540873547.5956905,171803,0.10502263903617859
1540873710.3681047,171983,0.1407526731491089
1540874269.777324,172643,0.12614786624908447
1540874281.9411092,172663,0.059702493250370026
1540874443.871516,172843,0.07863958925008774
1540875114.8447158,173603,0.16112357378005981
1540875264.5184488,173763,0.06694614887237549
1540875275.547325,173783,0.07015322148799896
1540875327.6991737,173860,0.0996645987033844
1540875874.1023045,174500,0.12976206839084625
1540876710.603051,175440,0.04971935600042343
1540876760.0805428,175520,0.08603493869304657
1540877197.7118695,175980,0.11488902568817139
1540877521.1901026,176340,0.14218559861183167
1540877557.6871073,176400,0.07367454469203949
1540877919.121528,176820,0.08811340481042862
1540878104.8088865,177040,0.11952746659517288
1540878500.3766952,177520,0.08588619530200958
1540878637.5211046,177660,0.10947978496551514
1540878948.6553752,178000,0.0825122594833374
1540878972.9513311,178040,0.13597360253334045
1540879009.561823,178100,0.1038973405957222
1540879370.63081,178520,0.08260799944400787
1540879445.3797488,178560,0.07956453412771225
1540879507.2287776,178660,0.11462220549583435
1540879694.5122163,178880,0.09327033907175064
1540879894.3748953,179120,0.10001625865697861
1540880207.2005622,179460,0.12669266760349274
1540880531.0728376,179820,0.13221538066864014
1540880656.247685,179940,0.1099068745970726
1540880832.1429613,180140,0.09402331709861755
1540881118.622651,180520,0.10515367984771729
1540881605.6873999,181060,0.1480046808719635
1540881755.7962446,181220,0.05907725542783737
1540882115.1106544,181640,0.08868306875228882
1540882477.2713082,182060,0.12704282999038696
1540882801.5917048,182420,0.14778053760528564
1540883350.8007367,183057,0.09476779401302338
1540883488.910356,183197,0.09533078968524933
1540884414.359067,184277,0.14315447211265564
1540884588.6672387,184477,0.07018425315618515
1540884726.0772731,184617,0.08266177028417587
1540885212.4711916,185157,0.1286090761423111
1540885572.5474157,185577,0.11537179350852966
1540885746.7066603,185777,0.09832343459129333
1540885993.6169224,186097,0.08300627768039703
1540886155.5057032,186277,0.08824993669986725
1540886703.0195308,186917,0.08466237783432007
1540887003.158386,187237,0.12625236809253693
1540887115.8479195,187337,0.06497564911842346
1540887851.1558897,188197,0.1602906882762909
1540887887.51745,188257,0.07515683770179749
1540888236.2008605,188657,0.06124799698591232
1540888373.7512312,188797,0.08956558257341385
1540888796.290181,189317,0.12446902692317963
1540890017.9225984,190717,0.09077468514442444
1540890180.9474416,190897,0.058613717555999756
1540890318.6974735,191037,0.09788677096366882
1540890495.247672,191234,0.08804814517498016
1540890532.3663187,191294,0.11755664646625519
1540890958.592679,191734,0.08598727732896805
1540891146.0235822,191954,0.08653134107589722
1540891333.5235345,192174,0.07655612379312515
1540891581.5984569,192494,0.07276061922311783
1540892031.3555062,192974,0.0953141301870346
1540892106.0066752,193094,0.17245298624038696
1540892544.7902334,193554,0.057059332728385925
1540892719.2593453,193754,0.061023443937301636
1540892818.3876731,193914,0.09748530387878418
1540893933.868429,195134,0.0761968269944191
1540894045.1050823,195314,0.10432030260562897
1540894208.937592,195494,0.11357457935810089
1540894849.2000804,196194,0.23941074311733246
1540895350.4203117,196754,0.1331104040145874
1540895387.0695794,196814,0.07551310956478119
1540896086.143909,197614,0.07580775022506714
1540896486.0931427,198094,0.12217150628566742
1540897646.7395222,199394,0.1395072191953659
1540898373.1121726,200231,0.04552074894309044
1540899025.4824195,200951,0.0870610922574997
1540899086.2648046,201051,0.08726970851421356
1540899123.309898,201111,0.1041087657213211
1540899397.37042,201391,0.09856818616390228
1540899597.090223,201631,0.108668252825737
1540899982.1191995,202091,0.12038492411375046
1540900107.7097223,202211,0.0963950902223587
1540900342.0860908,202511,0.10488856583833694
1540900467.6453085,202631,0.18974906206130981
1540900642.6255167,202831,0.06429536640644073
1540901041.1100688,203311,0.09567020833492279
1540901351.0153306,203651,0.13738016784191132
1540901724.350215,204091,0.10192913562059402
1540902396.6644819,204851,0.0751841813325882
1540902582.8488894,205071,0.044126734137535095
1540902930.7021194,205471,0.09172295033931732
1540903067.9619412,205611,0.09488508850336075
1540903128.7674544,205711,0.12248638272285461
1540903902.202464,206551,0.07722495496273041
1540904498.3596685,207271,0.07585763186216354
1540904996.1096973,207831,0.09382845461368561
1540905020.6358666,207871,0.12080805003643036
1540905032.885785,207891,0.10639703273773193
1540905109.7190437,207931,0.11061125993728638
1540905345.3371785,208231,0.06260976940393448
1540905471.1112478,208351,0.07879098504781723
1540905532.334028,208451,0.1114620566368103
1540906044.8159692,209028,0.06885825842618942
1540906269.1185062,209308,0.07628174871206284
1540906507.0285249,209528,0.07346370816230774
1540906680.8909602,209728,0.07335841655731201
1540906729.6663675,209808,0.08545705676078796
1540906742.1319048,209828,0.06289809197187424
1540907241.4648757,210388,0.12299136817455292
1540907402.5930429,210568,0.09863568842411041
1540907787.5201187,211028,0.06079050526022911
1540907799.7468042,211048,0.08201657980680466
1540907997.3473666,211288,0.15388065576553345
1540908533.567466,211908,0.08894350379705429
1540908696.2597332,212088,0.061215855181217194
1540909009.139253,212428,0.14994575083255768
1540909123.4273345,212528,0.07247552275657654
1540909233.6701086,212708,0.11228622496128082
1540909383.1098468,212868,0.06364920735359192
1540909531.6739364,213028,0.06904169917106628
1540909844.2191734,213368,0.11448140442371368
1540910371.269158,213968,0.09926067292690277
1540910545.8809237,214168,0.10991920530796051
1540911154.9102108,214908,0.086142897605896
1540911318.5623922,215088,0.1390656977891922
1540911330.9577174,215108,0.05083255469799042
1540911457.0645745,215228,0.08073162287473679
1540911757.8859947,215548,0.09446558356285095
1540911842.9347801,215688,0.1006224974989891
1540912343.3665097,216248,0.05659860372543335
1540912355.486245,216268,0.1021742969751358
1540912518.4343665,216448,0.1063283383846283
1540912632.4666932,216548,0.13272058963775635
1540912818.1351407,216768,0.12007095664739609
1540912980.012612,216948,0.09169120341539383
1540913202.3194976,217228,0.056417517364025116
1540913876.3399181,217985,0.09325028210878372
1540913912.8506265,218045,0.10308633744716644
1540914073.935835,218225,0.08497940003871918
1540914537.4031162,218725,0.07648845762014389
1540914586.2547865,218805,0.07032599300146103
1540914748.2586458,218985,0.061803534626960754
1540914970.9447958,219265,0.11085602641105652
1540915095.8674781,219385,0.05417913198471069
1540915120.520392,219425,0.07612112909555435
1540915692.833485,220105,0.14091429114341736
1540915819.3122709,220225,0.0710190087556839
1540915944.8904102,220345,0.09301815927028656
1540915969.2899563,220385,0.059622760862112045
1540916155.2106638,220605,0.09342265129089355
1540916216.295611,220705,0.10332166403532028
1540916492.114224,220985,0.06286213546991348
1540916655.498543,221165,0.1293954998254776
1540916902.9230046,221485,0.10805879533290863
1540917366.153187,221985,0.07676452398300171
1540917703.5669959,222365,0.06133400648832321
1540917864.797995,222545,0.1082611158490181
1540918137.6626854,222905,0.07569703459739685
1540918621.919853,223445,0.1067657321691513
1540919008.2156212,223905,0.08071397244930267
1540919084.0249095,223945,0.056430794298648834
1540919096.1501198,223965,0.08218928426504135
1540920131.7531855,225145,0.06427791714668274
1540920168.553284,225205,0.12013661861419678
1540920331.5727744,225385,0.07663959264755249
1540921006.7802503,226142,0.058931540697813034
1540921542.4555929,226762,0.04531069099903107
1540921890.8682523,227162,0.06847988814115524
1540922225.8982108,227542,0.06024683639407158
1540922760.8144515,228162,0.07331451028585434
1540922908.5854292,228322,0.06991073489189148
1540922933.0206833,228362,0.07554231584072113
1540923499.5023978,229042,0.07706405222415924
1540923812.1241708,229382,0.0895397961139679
1540924161.031708,229782,0.0964086726307869
1540924658.698135,230342,0.06867258250713348
1540924695.8450296,230402,0.08213242143392563
1540924708.0642152,230422,0.07760477811098099
1540924833.4599347,230542,0.06434366106987
1540924857.8421133,230582,0.08556382358074188
1540925167.1774218,230922,0.08694387972354889
1540925264.189976,231082,0.06144872307777405
1540925425.457201,231262,0.069427989423275
1540925711.04055,231562,0.09690462052822113
1540925959.4610205,231882,0.07989143580198288
1540926644.0665505,232662,0.09701672196388245
1540926842.8958058,232902,0.0825025737285614
1540926919.3390036,232942,0.08303385227918625
1540927093.2752068,233142,0.05802641808986664
1540927279.6589482,233362,0.08902998268604279
1540927502.5379376,233642,0.11077117174863815
1540927526.717309,233682,0.07600364089012146
1540927837.6744947,234022,0.09160001575946808
1540928174.6587148,234402,0.07660088688135147
1540928822.3340108,235119,0.1433665156364441
1540929257.5998015,235659,0.07720816135406494
1540929381.8312774,235779,0.06605023145675659
1540929542.4567587,235959,0.14693710207939148
1540930066.3801358,236559,0.036287568509578705
1540930451.2862713,237019,0.07137680798768997
1540930463.5105343,237039,0.0682189092040062
1540930787.589376,237399,0.1212194412946701
1540931284.3263834,237959,0.10613085329532623
1540931345.605433,238059,0.06284520775079727
1540931830.3219714,238599,0.08237560093402863
1540932040.4266388,238859,0.07210597395896912
1540932064.7132933,238899,0.07303199172019958
1540932128.7718697,238919,0.066480353474617
1540932475.3016267,239319,0.06823552399873734
1540932537.3153374,239419,0.11849525570869446
1540932761.1965094,239699,0.06283500790596008
1540932934.0724998,239899,0.06677017360925674
1540933047.5251067,239999,0.059188101440668106
1540933186.038275,240139,0.08167362958192825
1540933522.4951644,240519,0.06394363939762115
1540933721.2725465,240759,0.12551403045654297
1540934301.970131,241459,0.09595800191164017
1540934463.3242736,241639,0.050872787833213806
1540935373.614569,242699,0.06679105013608932
1540935660.712957,242999,0.08292167633771896
1540935848.0220997,243219,0.07150397449731827
1540935899.2525563,243296,0.07076467573642731
1540936199.3341355,243616,0.06981213390827179
1540936760.197854,244276,0.08958632498979568
1540936922.0860229,244456,0.08452438563108444
1540937722.8695571,245336,0.11942006647586823
1540938072.2603168,245736,0.11970242857933044
1540938109.3410263,245796,0.08421997725963593
1540938408.3533618,246116,0.07485535740852356
1540938657.0100908,246436,0.111738421022892
1540939888.437834,247856,0.1050700917840004
1540940051.0957124,248036,0.0862143412232399
1540940586.2652369,248656,0.072214275598526
1540940924.5625796,249036,0.11396177113056183
1540940961.4064043,249096,0.09391801059246063
1540941386.1599486,249536,0.12064306437969208
1540942494.129739,250836,0.07873403280973434
1540942618.799513,250956,0.05613146722316742
1540942642.9525938,250996,0.10213091969490051
1540943004.4605575,251416,0.09134970605373383
1540943377.1158845,251856,0.10329946875572205
1540943889.2040253,252433,0.07080492377281189
1540944709.9194756,253353,0.06276199221611023
1540945208.8979416,253913,0.07405371218919754
1540946189.2865763,255093,0.06941579282283783
1540946489.3936038,255413,0.06339585781097412
1540947024.439106,256033,0.1222342848777771
1540947174.4059296,256193,0.10699402540922165
1540947533.986809,256613,0.0674794390797615
1540947997.6390643,257113,0.0494103878736496
1540948058.9152591,257213,0.1935359686613083
1540948271.2453156,257473,0.15278078615665436
1540948533.5184002,257733,0.06198444217443466
1540948607.1392412,257853,0.08524489402770996
1540949330.5153487,258693,0.035809434950351715
1540949395.082691,258713,0.11098054051399231
1540949456.0389032,258813,0.058780036866664886
1540949742.5816936,259113,0.07826429605484009
1540950713.4456441,260273,0.22599026560783386
1540951025.8285928,260613,0.09136196970939636
1540951514.3722627,261150,0.05489642545580864
1540951526.5092957,261170,0.0870104506611824
1540951676.222572,261330,0.11236748099327087
1540951874.7126143,261570,0.10284100472927094
1540952073.6156614,261810,0.11349374055862427
1540952360.4891753,262110,0.04648810625076294
1540952409.50051,262190,0.06756479293107986
1540952722.2013788,262530,0.08452504128217697
1540952994.0095088,262890,0.0758310928940773
1540953318.261606,263250,0.08950239419937134
1540953603.6357794,263550,0.08181869983673096
1540953778.0066385,263750,0.09614752978086472
1540953814.8634272,263810,0.049694258719682693
1540954013.0062978,264050,1.3998658657073975
1540954025.4672952,264070,0.05854637920856476
1540954125.9518752,264150,0.07234098017215729
1540954624.433279,264710,0.05184587836265564
1540955046.87091,265230,0.11808659881353378
1540955607.58491,265890,0.06151578202843666
1540955895.9903793,266190,0.07186493277549744
1540956544.7988527,266910,0.08871645480394363
1540956605.8592057,267010,0.07011642307043076
1540957452.6586049,267970,0.06457828730344772
1540957501.6638753,268050,0.07615683972835541
1540957851.6642623,268450,0.08204500377178192
1540958719.083723,269427,0.14475572109222412
1540959195.1770318,269947,0.07984033972024918
1540959231.7908788,270007,0.0866149514913559
1540959955.0572836,270847,0.07254067063331604
1540960255.339,271167,0.07275980710983276
1540960840.8927076,271867,0.07589108496904373
1540961129.4545364,272167,0.1053432896733284
1540961279.748488,272327,0.07123420387506485
1540961353.5584261,272447,0.1271423101425171
1540961966.5576172,273107,0.085743248462677
1540962227.349357,273447,0.10009168833494186
1540962316.2305908,273507,0.04263664036989212
1540962353.1815248,273567,0.07989901304244995
1540962564.0088558,273827,0.10739360749721527
1540963050.4851167,274367,0.06839066743850708
1540963375.0628042,274727,0.05910450965166092
1540963460.7175846,274867,0.08616911619901657
1540963598.6079638,275007,0.08162975311279297
1540963974.8306215,275447,0.13989685475826263
1540964336.653126,275867,0.20328328013420105
1540964602.6677055,276127,0.0828755795955658
1540965190.022181,276827,0.0612734854221344
1540965577.3950393,277287,0.04879887402057648
1540965667.337783,277347,0.07108591496944427
1540965880.927191,277607,0.11247552186250687
1540965930.3899748,277687,0.07919518649578094
1540966056.4355583,277807,0.08634617924690247
1540966795.6528068,278664,0.07103659212589264
1540966808.2623882,278684,0.08666470646858215
1540967146.4086812,279064,0.04045984894037247
1540967235.9111679,279124,0.06629464030265808
1540967334.2032194,279284,0.10495024919509888
1540967398.7498252,279304,0.14184975624084473
1540967410.7922773,279324,0.06411360949277878
1540967484.4802532,279444,0.07300357520580292
1540967832.1664228,279844,0.05988120287656784
1540967856.974832,279884,0.07598350197076797
1540968182.7048144,280244,0.092831090092659
1540969058.2528934,281244,0.07014603912830353
1540969335.5869894,281524,0.06912898272275925
1540969409.5528378,281644,0.06774099916219711
1540970035.9344049,282324,0.08931129425764084
1540970748.8929496,283144,0.062306106090545654
1540971248.1890414,283704,0.07733114063739777
1540971680.92217,284244,0.06930193305015564
1540971793.921299,284344,0.10080201923847198
1540971867.779139,284464,0.11667738109827042
1540972306.449052,284924,0.10221529006958008
1540972915.8557038,285664,0.11127947270870209
1540972928.097597,285684,0.08770844340324402
1540973053.4150834,285804,0.06909845769405365
1540973215.3002393,285984,0.14728033542633057
1540973526.9660842,286324,0.053264401853084564
1540973726.988164,286564,0.10751168429851532
1540973800.770176,286684,0.11232350766658783
1540974152.460862,287081,0.045181795954704285
1540974254.370523,287161,0.06724342703819275
1540974652.5222354,287641,0.09304478764533997
1540974840.643138,287861,0.086003378033638
1540975719.3702028,288861,0.06195753812789917
1540976171.6902032,289341,0.08148088306188583
1540976559.7956069,289801,0.05202150344848633
1540977213.7019606,290521,0.05955610051751137
1540977612.0335455,291001,0.053566500544548035
1540977636.7265918,291041,0.07438640296459198
1540977648.940902,291061,0.0770256370306015
1540978633.7649033,292161,0.06835111230611801
1540978695.0419648,292261,0.07210850715637207
1540978984.1573668,292561,0.06395833939313889
1540979057.8299618,292681,0.10215023159980774
1540979580.8763127,293281,0.03775874525308609
1540979644.1899753,293301,0.06419402360916138
1540979742.9585762,293461,0.09129920601844788
1540979842.691103,293541,0.09875492006540298
1540979915.7974215,293661,0.13682588934898376
1540980215.525952,293981,0.08303491771221161
1540980950.9223053,294841,0.06084492430090904
1540981149.6773834,295081,0.0745709240436554
1540981389.4970603,295301,0.06521089375019073
1540981566.686653,295498,0.05524018406867981
1540981578.9266121,295518,0.0563632994890213
1540981627.9412236,295598,0.1119401752948761
1540981677.2119985,295678,0.08497588336467743
1540981778.5176914,295758,0.055271681398153305
1540982091.8433661,296098,0.07062280178070068
1540982165.2313976,296218,0.06825456023216248
1540982265.9492853,296298,0.07518231868743896
1540982290.3276064,296338,0.06465467810630798
1540982700.3556237,296838,0.07590441405773163
1540983037.5970473,297218,0.10318030416965485
1540983175.5073998,297358,0.08481495082378387
1540983187.634987,297378,0.08749555796384811
1540983488.0317214,297698,0.08087605983018875
1540983524.1216533,297758,0.07963605970144272
1540984070.5122676,298398,0.07270786166191101
1540984082.8700767,298418,0.07673033326864243
1540984095.2162118,298438,0.11947757005691528
1540984547.3384361,298918,0.07324536144733429
1540984771.2993257,299198,0.08766601979732513
1540985656.470659,300218,0.11713941395282745
1540985856.1046104,300458,0.07759957760572433
1540986991.837291,301718,0.08073392510414124
1540987716.7469192,302558,0.07771608233451843
1540987765.6957572,302638,0.09344084560871124
1540988572.8442621,303518,0.06707528233528137
1540988597.0822906,303558,0.07941463589668274
1540988910.010819,303898,0.07684076577425003
1540989523.9180377,304635,0.04347691312432289
1540989723.0172353,304875,0.061530955135822296
1540990048.6243784,305235,0.07569220662117004
1540990162.5147314,305335,0.09853968024253845
1540990187.016363,305375,0.1181054413318634
1540990360.6381378,305575,0.06717152148485184
1540990685.2465298,305935,0.08616238087415695
1540990934.0080018,306255,0.07480397820472717
1540991071.8102098,306395,0.06999339163303375
1540991385.0546951,306735,0.06438630819320679
1540991459.0936315,306855,0.05705220252275467
1540991597.2372563,306995,0.09662901610136032
1540992434.3145552,307935,0.050822533667087555
1540992495.4355493,308035,0.04464023560285568
1540992796.3615043,308355,0.07942904531955719
1540992869.9968405,308475,0.058709196746349335
1540993044.829609,308675,0.07919593155384064
1540993370.239902,309035,0.07621321827173233
1540993508.5951774,309175,0.11514563113451004
1540993683.9982116,309375,0.05032435804605484
1540993695.7353957,309395,0.05569583922624588
1540993708.0031805,309415,0.07436978816986084
1540993918.9890015,309675,0.07427012175321579
1540994255.8040764,310055,0.04472017288208008
1540994605.2453823,310455,0.09987325966358185
1540994792.4279485,310675,0.12387476861476898
1540995631.7363641,311615,0.06200529262423515
1540995830.925627,311855,0.06801973283290863
1540996018.107999,312075,0.07201628386974335
1540996618.1278732,312715,0.10459782928228378
1540997171.3287659,313352,0.07320854067802429
1540997710.1050887,313972,0.09804585576057434
1540998372.087769,314712,0.07758994400501251
1540998770.1562424,315192,0.07489976286888123
1540998932.9996774,315372,0.06649060547351837
1540999058.215395,315492,0.07820083945989609
1540999294.2483985,315792,0.05632758140563965
1540999606.4679527,316132,0.04761044681072235
1540999830.2581308,316412,0.08862149715423584
1540999866.7103949,316472,0.056581877171993256
1541000203.7039084,316852,0.058636706322431564
1541000540.8924973,317232,0.1140659973025322
1541001940.7087753,318832,0.10360601544380188
1541002552.63287,319492,0.08684331923723221
1541002649.6755688,319652,0.055209480226039886
1541002775.2960408,319772,0.08125849068164825
1541003173.0847728,320252,0.1279238760471344
1541003185.3608665,320272,0.12673288583755493
1541003321.2082028,320412,0.07255765795707703
1541003856.1260324,321032,0.09213188290596008
1541004344.7464051,321569,0.05181361734867096
1541004543.3978863,321809,0.13108518719673157
1541004856.3076255,322149,0.061861246824264526
1541004905.8217046,322229,0.04687763750553131
1541005953.6452482,323409,0.06668741255998611
1541006165.7280226,323669,0.07999416440725327
1541006340.1613796,323869,0.06969351321458817
1541006440.7068903,323949,0.08457164466381073
1541006514.9985187,324069,0.0530577078461647
1541006852.6796782,324449,0.07521166652441025
1541007279.2963154,324889,0.054566822946071625
1541007491.450956,325149,0.040505826473236084
1541008534.094481,326329,0.07324440032243729
1541008908.8549068,326769,0.08751000463962555
1541008957.7223232,326849,0.09600017964839935
1541009034.1855536,326889,0.11231302469968796
1541009046.2163815,326909,0.07133060693740845
1541009221.0179727,327109,0.06547600775957108
1541009570.2210257,327509,0.048947375267744064
1541009745.4216635,327709,0.0969855785369873
1541009957.1756303,327969,0.08710561692714691
1541009993.8093536,328029,0.03755210340023041
1541010620.0089495,328709,0.06752269715070724
1541010781.6732311,328889,0.05749577656388283
1541011528.3334482,329769,0.048174887895584106
1541011727.5480998,330009,0.10498126596212387
1541012705.4440129,331086,0.064041867852211
1541013129.2931798,331606,0.10497058928012848
1541013242.7896821,331706,0.052554573863744736
1541013592.2447796,332106,0.05987471342086792
1541014476.7523656,333126,0.09259386360645294
1541014525.554466,333206,0.033132173120975494
1541015075.0372882,333846,0.10275086015462875
1541015935.7718365,334826,0.08195790648460388
1541016286.7223399,335226,0.06463074684143066
1541016832.9294949,335866,0.09417305886745453
1541017007.9586024,336066,0.08154379576444626
1541017072.669778,336086,0.05134309083223343
1541017483.6042924,336586,0.1376376748085022
1541017597.4842453,336686,0.064157634973526
1541017646.4367697,336766,0.11719375848770142
1541017870.3561437,337046,0.07204067707061768
1541018644.624607,337886,0.085190549492836
1541018879.2815802,338186,0.11352508515119553
1541019054.1738472,338386,0.06950356066226959
1541020395.1531394,339883,0.06384097784757614
1541021143.3220744,340763,0.06941819936037064
1541021530.1432412,341223,0.06255262345075607
1541022064.622343,341843,0.0977318286895752
1541022688.8283277,342523,0.05674373731017113
1541022701.0354695,342543,0.06035267189145088
1541023070.2720597,342983,0.06886053085327148
1541023746.5887494,343743,0.08264920115470886
1541023808.165833,343843,0.0752997100353241
1541023921.1613922,343943,0.08222978562116623
1541024095.2460515,344143,0.05403086915612221
1541024581.4451618,344683,0.0817093774676323
1541024593.6096935,344703,0.05520930141210556
1541024679.9236867,344843,0.0616438053548336
1541024954.319953,345123,0.07565601170063019
1541025140.2669115,345343,0.035947006195783615
1541025465.5794916,345703,0.037177540361881256
1541025490.2812345,345743,0.08022376894950867
1541025874.641543,346203,0.057798050343990326
1541025886.735143,346223,0.06849600374698639
1541025898.743318,346243,0.05045650899410248
1541025986.275552,346303,0.10600942373275757
1541026323.386586,346683,0.09478774666786194
1541026911.1736753,347383,0.0580841526389122
1541027072.472767,347563,0.09613284468650818


==> figures/figure_ablation/data/run_run_281018_DispNet_DispNet_1-tag-run_281018_DispNet.csv <==
Wall time,Step,Value
1540723686.2966745,380,1.953932285308838
1540724132.744638,860,3.4532032012939453
1540724169.460175,920,0.7453899383544922
1540724355.8361676,1140,1.279862880706787
1540724641.7764323,1440,1.9618128538131714
1540725024.118088,1900,1.6257635354995728
1540726079.7218266,3120,1.3070776462554932
1540726116.7712588,3180,1.7469550371170044
1540726277.7548852,3360,1.6414860486984253
1540727391.0159593,4600,1.2200109958648682
1540727452.3579795,4700,0.9154744148254395
1540727810.9132788,5120,1.1287596225738525
1540728009.2552428,5360,1.5056109428405762
1540728135.4637606,5480,1.036245346069336
1540728717.7112324,6180,1.4850497245788574
1540728792.9119864,6220,1.4756758213043213
1540728891.3281598,6380,1.1186025142669678
1540729397.6012256,6960,1.426046371459961
1540729745.1021652,7360,1.0043306350708008
1540730713.83134,8440,1.4516712427139282
1540731075.565555,8857,2.0136735439300537
1540731396.223411,9217,1.1859328746795654
1540731617.2835867,9497,0.8441678881645203
1540732681.7796395,10737,1.3242096900939941
1540733165.4968686,11277,1.2008037567138672
1540733459.412573,11597,0.8446428775787354
1540733543.9877985,11737,1.2071733474731445
1540733556.1093996,11757,0.9311240911483765
1540734162.7421415,12417,0.9592894315719604
1540734385.3385267,12697,0.840731680393219
1540734534.750126,12857,0.9523223042488098
1540734596.5774746,12957,1.9870712757110596
1540734870.849279,13237,1.7329142093658447
1540735045.4606214,13437,1.7875232696533203
1540735775.3032258,14297,1.3880059719085693
1540735924.4580793,14457,0.8849198222160339
1540736072.370955,14617,2.779374599456787
1540736494.2411122,15137,1.9996984004974365
1540736655.9456344,15317,0.9876902103424072
1540736757.042483,15397,1.7199287414550781
1540736781.4023173,15437,0.9280450344085693
1540737004.5090373,15717,0.965943455696106
1540737028.718238,15757,1.6589819192886353
1540737165.3602781,15897,0.8666534423828125
1540737315.4441352,16057,2.2312135696411133
1540737389.136604,16177,1.4001396894454956
1540737885.946435,16737,1.0680627822875977
1540739813.4444082,18914,1.2418779134750366
1540740124.5295897,19254,1.6887485980987549
1540740286.846208,19434,1.1254687309265137
1540740299.3202462,19454,1.154671311378479
1540740373.145936,19574,1.4689714908599854
1540740498.8122091,19694,2.6985905170440674
1540740823.5480983,20054,1.3731428384780884
1540740860.1044645,20114,1.0556411743164062
1540741023.245533,20294,0.9908056855201721
1540741885.4878128,21274,1.2451865673065186
1540741922.3785996,21334,1.3966269493103027
1540742046.5905607,21454,1.0011065006256104
1540742120.3323975,21574,0.9874014854431152
1540742406.485594,21874,1.0880573987960815
1540742531.8998606,21994,1.307304859161377
1540742593.5100408,22094,1.1140716075897217
1540743495.5632527,23134,1.0830577611923218
1540743609.4291463,23234,1.537356972694397
1540743621.4668772,23254,0.8795346021652222
1540743946.535398,23614,1.0902228355407715
1540744157.8104877,23874,1.3781503438949585
1540745042.789391,24894,1.4520902633666992
1540745356.9476342,25234,1.0961699485778809
1540746294.7332025,26331,1.0710641145706177
1540746383.2730722,26391,1.37038254737854
1540746606.672432,26671,1.354947805404663
1540746655.0252483,26751,0.5601629018783569
1540747500.264879,27711,0.8031966686248779
1540747638.0881438,27851,1.4096360206604004
1540748010.9706507,28291,1.1211872100830078
1540748208.5985081,28531,1.3603745698928833
1540748383.010259,28731,1.0905039310455322
1540748905.1382024,29331,0.9206225872039795
1540749090.8082683,29551,0.5012502670288086
1540749239.8379555,29711,1.2920114994049072
1540749365.2468677,29831,0.7072606086730957
1540749912.372111,30471,1.349166750907898
1540750421.323492,31051,0.8155849575996399
1540750668.0525668,31371,0.7789372205734253
1540750965.9125881,31691,1.135401964187622
1540751014.8895705,31771,1.193435788154602
1540751324.4595408,32111,0.9821333885192871
1540751957.5601437,32811,0.9233801364898682
1540752677.7665994,33651,0.94251549243927
1540752840.6531239,33831,0.8588956594467163
1540752913.469164,33951,1.2704426050186157
1540753026.665037,34051,1.024914264678955
1540753163.9342067,34191,1.3285456895828247
1540753273.4390814,34371,0.9138811826705933
1540753548.3992803,34651,0.831289529800415
1540753573.1597202,34691,0.5837467312812805
1540753610.2471867,34751,1.5342029333114624
1540753773.1565242,34928,0.538354754447937
1540754410.5073478,35628,0.568777322769165
1540755169.602212,36528,0.9144877791404724
1540755492.629544,36888,0.9095973372459412
1540755653.7053044,37068,0.8587852120399475
1540755864.8421695,37328,0.5953202247619629
1540755953.2340696,37388,1.088021993637085
1540756052.090738,37548,1.647130012512207
1540756750.4226453,38348,1.6158521175384521
1540757063.442636,38688,1.1830968856811523
1540757237.346628,38888,0.8781024217605591
1540757274.0648398,38948,0.7998436689376831
1540757621.450632,39348,0.8612693548202515
1540757920.7656348,39668,0.6768506765365601
1540758244.5630517,40028,0.8264917731285095
1540758443.0611515,40268,0.9537655711174011
1540758829.6717913,40728,0.7961053252220154
1540759488.0167472,41468,0.8954737186431885
1540759524.6253912,41528,1.0907797813415527
1540759536.8743796,41548,0.7395142912864685
1540759686.7242947,41708,0.6842089891433716
1540759787.6171973,41788,1.0450990200042725
1540759872.4574058,41928,0.5881710648536682
1540760834.2403116,42988,0.9234421849250793
1540760920.0054622,43128,0.9952247738838196
1540761083.0280766,43308,0.653347373008728
1540761457.430015,43745,0.5776886940002441
1540761557.6552207,43825,1.2246748208999634
1540761707.4735887,43985,0.8127682209014893
1540761805.0619116,44145,1.0302410125732422
1540761905.1206298,44225,0.7418937087059021
1540762253.8691978,44625,0.5602786540985107
1540762315.8840175,44725,0.793491005897522
1540762328.2943559,44745,0.8729472756385803
1540762440.9013896,44845,0.6585220098495483
1540762677.8653822,45145,0.9157457947731018
1540762789.9597065,45245,0.7479768991470337
1540763126.4942207,45625,1.052868366241455
1540763375.4233925,45945,0.46703895926475525
1540763550.0898223,46145,1.08307683467865
1540763800.106936,46385,0.8060582280158997
1540764220.1570373,46905,1.2936058044433594
1540764381.569102,47085,0.5002530813217163
1540765015.4079916,47785,0.5832847952842712
1540765027.531022,47805,0.9955465793609619
1540765052.4435797,47845,0.8925405144691467
1540765803.5360472,48725,0.355644166469574
1540765953.3074152,48885,0.6048507690429688
1540766114.8662007,49065,0.9082434177398682
1540766139.5561721,49105,0.766417384147644
1540766252.2383478,49205,0.867529034614563
1540766661.229001,49705,0.7414960265159607
1540766673.596677,49725,1.163172721862793
1540766848.117823,49925,0.5385339260101318
1540766872.296537,49965,0.6307473182678223
1540766985.3493297,50065,0.6012141704559326
1540767209.280496,50345,0.9057075381278992
1540767333.9105606,50465,0.6415765285491943
1540767495.4707644,50645,0.9488906860351562
1540767730.9904506,50945,0.776267409324646
1540767857.160892,51065,1.1266010999679565
1540768760.2390985,52125,1.0328538417816162
1540769077.2607768,52462,0.6756405830383301
1540770148.1400125,53702,1.3664000034332275
1540770260.8606565,53802,0.9247814416885376
1540770469.764764,54062,0.8787739872932434
1540771128.8966897,54802,0.6154688000679016
1540771351.5198076,55082,0.5942251682281494
1540771981.1743221,55782,1.194653034210205
1540773409.3906424,57442,1.1117221117019653
1540773808.2250001,57922,0.4398183822631836
1540774259.583695,58402,0.6248012185096741
1540775039.2772317,59342,1.2519224882125854
1540775187.633991,59502,0.9559451341629028
1540775835.3840241,60222,0.7162878513336182
1540776171.7690318,60602,0.9256681203842163
1540776269.9246464,60762,0.7756509184837341
1540776357.9608245,60822,0.68654465675354
1540777376.9574692,61979,0.6461979150772095
1540778322.428348,63099,1.0049676895141602
1540778446.7548862,63219,0.5236168503761292
1540778694.291901,63539,1.004637360572815
1540779016.8931062,63899,0.7081664800643921
1540779029.0731819,63919,0.5997353792190552
1540779647.3019218,64599,1.0180635452270508
1540779822.1934938,64799,0.7289618849754333
1540779859.0438936,64859,0.6792862415313721
1540779871.2745242,64879,1.1351408958435059
1540779896.1747417,64919,0.5677083730697632
1540779908.6071975,64939,1.0909963846206665
1540780371.964371,65439,1.4319829940795898
1540780929.9838047,66099,1.2608144283294678
1540781623.167127,66899,0.43019482493400574
1540782155.9841273,67519,0.9599407911300659
1540782640.5321052,68059,0.8885442018508911
1540782701.729764,68159,0.72224360704422
1540783130.7049901,68599,0.8430227637290955
1540783466.6886332,68979,0.34635210037231445
1540783700.1659954,69279,0.722885251045227
1540784004.0827925,69596,0.9631966948509216
1540784516.2817721,70176,0.4998306632041931
1540784552.8714728,70236,0.6576630473136902
1540784965.6244972,70736,0.840958833694458
1540785755.0195534,71596,0.5959794521331787
1540786104.7579868,71996,0.7304205894470215
1540786378.326963,72356,0.9974514245986938
1540786454.58454,72396,0.6303492188453674
1540786478.9940753,72436,0.4346233904361725
1540786552.08405,72556,0.4840041995048523
1540787054.3805528,73116,0.5382529497146606
1540787330.896132,73396,0.5789852738380432
1540788283.7498744,74516,1.0278071165084839
1540788384.8297436,74596,1.5762438774108887
1540788570.633044,74816,0.5249572992324829
1540789472.5247378,75856,1.0984179973602295
1540789534.4064827,75956,1.1062185764312744
1540789833.143364,76276,0.8670241832733154
1540789946.3120494,76376,0.7724050879478455
1540789971.2280445,76416,0.450896292924881
1540790145.737817,76616,1.0905430316925049
1540790709.959072,77276,0.7293360829353333
1540790909.6737514,77516,0.3181493878364563
1540791806.5176222,78553,0.7741699814796448
1540792046.9070148,78773,1.1852842569351196
1540792309.9405882,79113,1.0123672485351562
1540792813.4257708,79673,0.7365903258323669
1540793484.3774576,80433,0.9107587933540344
1540793671.719664,80653,0.48506641387939453
1540793709.1230526,80713,0.6170793771743774
1540794727.0839016,81853,0.5762631893157959
1540794788.8760602,81953,0.9589766263961792
1540795026.2779818,82173,0.9043635129928589
1540796295.8440711,83633,0.5123451352119446
1540796486.308329,83853,0.7521640658378601
1540796498.900418,83873,0.6962592601776123
1540796523.6467993,83913,0.4595622420310974
1540796638.5577834,84013,0.636202335357666
1540796651.0990522,84033,1.3011233806610107
1540797065.3301046,84533,0.4841398298740387
1540797178.3033595,84633,0.42038238048553467
1540797215.2041101,84693,0.4867490530014038
1540797365.7960453,84853,0.5745608806610107
1540797717.7284107,85253,0.6970148086547852
1540797755.0310848,85313,0.6286786794662476
1540797767.5171661,85333,0.8686213493347168
1540798057.866031,85633,0.899867057800293
1540798430.3882923,86073,0.7124738693237305
1540798641.8894882,86333,0.6303640604019165
1540798718.8057399,86373,0.7735303640365601
1540799599.6193736,87370,0.9597082734107971
1540799998.1913946,87850,0.8578742146492004
1540800134.914658,87990,0.6384983062744141
1540800209.0813534,88110,0.8362141251564026
1540800654.254511,88590,0.7402265071868896
1540800691.048094,88650,0.8620134592056274
1540801733.943939,89830,0.5488196611404419
1540802050.4891434,90170,0.727025032043457
1540802415.9531674,90590,0.5538338422775269
1540802452.8242338,90650,0.6305878758430481
1540803222.501659,91550,0.6520109176635742
1540803311.301378,91610,0.5928806662559509
1540803560.9723167,91930,0.6153923273086548
1540804101.223667,92550,0.9863156080245972
1540804605.9102554,93110,0.7644367218017578
1540804757.3398466,93270,0.71741783618927
1540804806.4654937,93350,0.608680784702301
1540804957.9894686,93510,0.7711153030395508
1540805624.550051,94250,1.605673909187317
1540805687.1386507,94350,0.5888752937316895
1540805990.910201,94670,0.5556174516677856
1540806294.6092095,94990,0.6078624725341797
1540806392.7803988,95150,0.5265830755233765
1540806556.948584,95330,0.7203367948532104
1540806913.021634,95727,1.0165753364562988
1540806925.5043976,95747,1.3744990825653076
1540807180.4567235,95987,0.5545727014541626
1540807205.1002655,96027,0.5994887351989746
1540807885.015307,96787,0.8938653469085693
1540808087.0113103,97027,0.5215505957603455
1540808424.686528,97407,0.900518536567688
1540808812.4282393,97867,0.9633797407150269
1540809175.6182008,98267,1.1634862422943115
1540810028.5412982,99227,0.44833260774612427
1540810192.1264024,99407,0.7465187311172485
1540810228.5790613,99467,0.6509354114532471
1540811236.3806996,100587,0.7175331115722656
1540811589.5091224,100987,0.46815600991249084
1540811614.277847,101027,0.7133277058601379
1540811626.5713964,101047,0.6030214428901672
1540812544.8872962,102107,0.6140061616897583
1540812898.5567312,102507,0.7351694107055664
1540813050.213367,102667,0.5564700961112976
1540813900.7658885,103627,0.8923671245574951
1540814227.1848118,103987,1.1743525266647339
1540814327.1300201,104147,0.9498535990715027
1540814922.3759565,104764,1.616295337677002
1540815798.8080661,105764,0.5374046564102173
1540816495.5231967,106564,0.7835239768028259
1540816746.0933886,106884,0.848818302154541
1540817020.032172,107164,0.7150781750679016
1540817382.913538,107584,0.881623387336731
1540818083.5238621,108384,0.4229881167411804
1540818459.04144,108824,0.9122498035430908
1540818521.169378,108924,0.4564123749732971
1540819375.7321172,109884,0.538413405418396
1540819726.7095256,110284,0.5739472508430481
1540819751.4834344,110324,0.6325103044509888
1540820356.0739517,110964,0.6239381432533264
1540820757.449724,111444,0.6996175646781921
1540820958.8739467,111684,0.6791964173316956
1540820983.5413985,111724,0.5024758577346802
1540821109.6685636,111844,1.2777982950210571
1540821777.3212047,112584,0.7186957001686096
1540822230.0519125,113141,0.5794065594673157
1540822306.6984546,113181,0.6942394971847534
1540822356.126329,113261,0.8267982006072998
1540822646.3002925,113561,0.5377947688102722
1540823360.9493332,114381,0.45354539155960083
1540823397.9534771,114441,0.8375145196914673
1540824310.2288659,115501,0.9524007439613342
1540824846.259511,116121,0.4180210828781128
1540824858.1916199,116141,0.6372105479240417
1540825170.2083163,116481,0.5106984972953796
1540825206.9626389,116541,0.6571977138519287
1540825834.539891,117221,0.6194313764572144
1540825859.361997,117261,0.7844308614730835
1540825997.2144852,117401,0.8611297011375427
1540826594.0192013,118121,0.4604644477367401
1540826956.279787,118541,0.6511607766151428
1540827406.6905415,119021,0.726193904876709
1540827468.1706417,119121,0.6951332092285156
1540827594.2856002,119241,0.47204554080963135
1540828080.1359704,119781,0.6983047723770142
1540828428.6200542,120181,0.48289984464645386
1540828490.463401,120281,0.3184138238430023
1540828779.028062,120581,0.8386483192443848
1540828840.2490795,120681,0.5404284000396729
1540829571.858605,121541,1.0196460485458374
1540830036.0669549,122038,1.0306344032287598
1540830060.8215778,122078,0.4911598861217499
1540830361.5962949,122398,1.0546640157699585
1540830512.6660848,122558,0.8256251215934753
1540830537.3903687,122598,0.42147985100746155
1540831409.1703663,123598,0.6967514157295227
1540831748.137366,123978,0.8758829832077026
1540831935.592322,124198,0.9500821828842163
1540831959.7865791,124238,0.6394009590148926
1540832085.067112,124358,0.6352015733718872
1540832294.9723713,124618,0.3810701370239258
1540832620.237335,124978,2.296261787414551
1540833309.5952325,125758,0.42927461862564087
1540833696.5675678,126218,1.7530603408813477
1540833757.607042,126318,0.6287876963615417
1540834209.067527,126798,0.9737046957015991
1540834396.903955,127018,1.0368976593017578
1540834585.4940772,127238,0.5599490404129028
1540834797.7876084,127498,0.4815022945404053
1540835248.2016482,127978,0.8178302645683289
1540836291.122485,129158,0.6604816317558289
1540836890.0409603,129878,0.657839298248291
1540836902.4487274,129898,0.6894031763076782
1540837003.161696,129978,1.277855396270752
1540837355.3826852,130375,0.7391282320022583
1540837367.826479,130395,0.5884068012237549
1540837531.8434422,130575,0.56550133228302
1540838279.2083259,131455,0.8635708093643188
1540838417.2684648,131595,0.9666978120803833
1540838454.3428226,131655,0.8661100268363953
1540838792.5020626,132035,0.6896308660507202
1540839713.5049932,133115,0.9675744771957397
1540839876.594301,133295,0.5607547760009766
1540839901.4740958,133335,0.7400359511375427
1540840002.278023,133415,0.6722460985183716
1540840076.1754875,133535,0.9321472644805908
1540840165.3106508,133595,0.4256334602832794
1540840251.4495404,133735,0.9590156078338623
1540840402.0743093,133895,0.8703678846359253
1540840490.5509138,133955,0.5753464102745056
1540840689.9711492,134195,0.4858543276786804
1540841124.3673637,134735,0.6981704235076904
1540841225.660209,134815,0.6445831060409546
1540841413.106587,135035,0.4788205921649933
1540841600.7334032,135255,1.0007004737854004
1540842800.7828631,136615,0.895279049873352
1540843026.9521568,136895,0.8877049684524536
1540843178.7259903,137055,0.7644811272621155
1540843404.1491063,137335,0.6930519342422485
1540843469.4390955,137355,0.47108885645866394
1540843889.5763059,137875,0.6902502179145813
1540844577.5919216,138655,0.989180326461792
1540845091.402969,139232,0.50975102186203
1540845128.5535562,139292,0.5707626342773438
1540845602.3717184,139812,0.6847912669181824
1540845928.6535752,140172,1.0198031663894653
1540845978.6159613,140252,1.1030566692352295
1540846441.9620793,140752,0.7909114956855774
1540847335.8828096,141792,0.6085563898086548
1540847572.2861812,142092,0.5785540342330933
1540847722.9419854,142252,0.5317542552947998
1540847735.1256912,142272,0.5572085380554199
1540848108.9943635,142712,0.7574223279953003
1540848431.8272474,143072,0.6614076495170593
1540849131.027911,143872,0.6814691424369812
1540849492.261414,144292,0.629037082195282
1540850024.0358558,144912,0.5516424179077148
1540850984.946701,145972,0.9132618308067322
1540851170.4855247,146192,0.6394011974334717
1540851494.495858,146552,0.5240409970283508
1540851669.4297056,146752,1.0910875797271729
1540851681.9486053,146772,0.44605007767677307
1540852019.6481743,147152,0.6371152400970459
1540852405.4281807,147612,0.44080212712287903
1540852742.6676395,147989,0.9657118916511536
1540853266.7634058,148589,0.8409851789474487
1540853429.9474237,148769,1.084746241569519
1540853466.7864044,148829,0.6929945349693298
1540853604.6819215,148969,0.5560773611068726
1540853779.3259437,149169,0.757439911365509
1540853816.296854,149229,0.84297776222229
1540853877.2813559,149329,0.3947572410106659
1540854050.7455144,149529,0.9542315006256104
1540854662.7476373,150189,1.0371406078338623
1540855001.0668666,150569,0.6184906363487244
1540856388.6325607,152149,1.5168813467025757
1540856974.8206527,152849,0.7448792457580566
1540857288.1093032,153189,1.4279743432998657
1540857464.411496,153389,0.8201296329498291
1540857525.8705382,153489,1.2027561664581299
1540857713.777539,153709,0.8483034372329712
1540857840.6653554,153829,0.519242525100708
1540857979.4261985,153969,0.7218081951141357
1540858254.3070366,154329,0.8110331296920776
1540858367.0140288,154429,0.4545257091522217
1540858428.6589916,154529,0.7817502021789551
1540858752.9718761,154889,0.9244272112846375
1540858941.1339154,155109,0.8192580938339233
1540859029.636402,155169,0.8802722692489624
1540859381.0257936,155569,0.5015695095062256
1540859479.527886,155729,0.7131845355033875
1540859654.9774694,155929,1.064558982849121
1540860291.6688795,156626,0.9853694438934326
1540860354.3930876,156726,0.7579440474510193
1540861468.0461962,157946,0.7401880025863647
1540861480.129416,157966,0.9867950081825256
1540862029.0795968,158606,0.41110557317733765
1540862765.266875,159466,0.5444118976593018
1540862915.2957463,159626,0.6246218681335449
1540863065.1041517,159786,0.6778860688209534
1540863077.399117,159806,0.7701533436775208
1540863653.6083837,160486,0.7750474214553833
1540863841.6626973,160706,1.048075795173645
1540864092.0753586,160946,0.9607332944869995
1540864350.4445317,161286,0.832231342792511
1540865397.809348,162486,0.6604633927345276
1540865846.3013763,162966,0.6233130693435669
1540866370.907274,163566,0.747772216796875
1540866419.5734847,163646,0.4011980891227722
1540866643.7990868,163926,0.6258214712142944
1540866955.7247312,164266,0.8324387073516846
1540867081.3341334,164386,0.8772883415222168
1540867806.129812,165223,0.6696327328681946
1540868105.1773305,165543,0.8717252612113953
1540868292.0174432,165763,1.4751958847045898
1540868454.5398629,165943,1.0106172561645508
1540868551.7412293,166103,0.7791534662246704
1540868898.6967514,166503,0.583130955696106
1540868974.6222942,166543,0.735108494758606
1540869011.3452692,166603,1.1646828651428223
1540869035.719035,166643,0.3653949201107025
1540869160.6968713,166763,1.4600194692611694
1540869510.2338567,167163,0.8313117027282715
1540869546.7468505,167223,0.672791063785553
1540869608.3850772,167323,0.9514108896255493
1540869769.1458657,167503,0.4842718243598938
1540871341.572657,169303,1.1213053464889526
1540871353.7080202,169323,0.6282464265823364
1540871430.0198784,169363,0.8136923313140869
1540871651.7263138,169643,0.6892803311347961
1540871700.3124948,169723,0.5352769494056702
1540871873.9775388,169923,0.9171751737594604
1540871987.043486,170023,0.4084545969963074
1540872048.4946814,170123,0.6632084846496582
1540872337.7323282,170423,0.8657009601593018
1540873073.5555432,171283,0.6308205127716064
1540873210.264299,171423,0.8121404051780701
1540873547.5957415,171803,0.627292275428772
1540873710.3681586,171983,0.8509235382080078
1540874269.777389,172643,0.6269298195838928
1540874281.941168,172663,0.775076150894165
1540874443.8715546,172843,0.4930182695388794
1540875114.8447764,173603,1.0931031703948975
1540875264.5185015,173763,0.7637457847595215
1540875275.5473735,173783,0.8950660228729248
1540875327.699222,173860,0.5747089385986328
1540875874.1023824,174500,0.5809546113014221
1540876710.6030958,175440,0.348885715007782
1540876760.0805812,175520,0.6303258538246155
1540877197.7119071,175980,0.6352718472480774
1540877521.190149,176340,0.9752032160758972
1540877557.6871538,176400,0.5847765803337097
1540877919.1215725,176820,0.4894257187843323
1540878104.8089366,177040,0.5608504414558411
1540878500.3767345,177520,0.8329697251319885
1540878637.5211442,177660,0.8997992277145386
1540878948.6554308,178000,0.7250514030456543
1540878972.9513905,178040,1.22271728515625
1540879009.561907,178100,0.4676457345485687
1540879370.6308749,178520,0.9053608775138855
1540879445.3798037,178560,0.9370046854019165
1540879507.228816,178660,1.1633610725402832
1540879694.5122685,178880,1.008593201637268
1540879894.3749392,179120,0.7387704253196716
1540880207.2006128,179460,0.9543781876564026
1540880531.0728934,179820,0.7970291972160339
1540880656.2477393,179940,0.816957950592041
1540880832.1430073,180140,1.2377097606658936
1540881118.6226869,180520,0.6696121692657471
1540881605.6874404,181060,0.5112734436988831
1540881755.7962828,181220,0.5123717784881592
1540882115.110732,181640,0.5163358449935913
1540882477.2713506,182060,0.666735053062439
1540882801.5917552,182420,0.439975768327713
1540883350.8007894,183057,0.6123813390731812
1540883488.9103966,183197,0.753371000289917
1540884414.359116,184277,0.4954967796802521
1540884588.667283,184477,0.8608622550964355
1540884726.0773363,184617,0.5707095861434937
1540885212.4712617,185157,0.775094211101532
1540885572.5474532,185577,0.830991804599762
1540885746.7067285,185777,0.9024266004562378
1540885993.6169708,186097,0.8542681336402893
1540886155.5057666,186277,0.7075948715209961
1540886703.0195704,186917,1.2402546405792236
1540887003.1584265,187237,0.689781665802002
1540887115.847977,187337,0.635546088218689
1540887851.1559281,188197,1.2433546781539917
1540887887.5175188,188257,1.0143210887908936
1540888236.2009041,188657,0.34461861848831177
1540888373.7512746,188797,0.9241529107093811
1540888796.2902448,189317,0.7442021369934082
1540890017.9226394,190717,0.9965863823890686
1540890180.9474885,190897,0.6983577609062195
1540890318.6975284,191037,0.4833716154098511
1540890495.2477112,191234,0.9678803086280823
1540890532.366369,191294,0.4117025136947632
1540890958.5927327,191734,1.2411977052688599
1540891146.0236201,191954,0.5309129953384399
1540891333.523583,192174,0.617551326751709
1540891581.598508,192494,0.9429289102554321
1540892031.355554,192974,0.8540469408035278
1540892106.0067527,193094,1.1806788444519043
1540892544.7902813,193554,0.822624921798706
1540892719.2593954,193754,0.7977315187454224
1540892818.3877244,193914,0.6646625995635986
1540893933.8684704,195134,0.6550697088241577
1540894045.1051576,195314,0.4614076018333435
1540894208.937661,195494,0.6979994773864746
1540894849.200119,196194,0.991531252861023
1540895350.420354,196754,0.5019882917404175
1540895387.0696244,196814,0.779528021812439
1540896086.1439717,197614,1.0799949169158936
1540896486.093202,198094,0.9231592416763306
1540897646.7395706,199394,1.0534002780914307
1540898373.11221,200231,0.7031549215316772
1540899025.482464,200951,0.6413098573684692
1540899086.2648668,201051,0.7480735778808594
1540899123.3099458,201111,0.9984811544418335
1540899397.3704784,201391,0.5185040235519409
1540899597.0902808,201631,1.0824227333068848
1540899982.1192632,202091,1.2569198608398438
1540900107.7097764,202211,0.8134630918502808
1540900342.086143,202511,0.7753326892852783
1540900467.6453552,202631,0.7807311415672302
1540900642.6255653,202831,0.5585746765136719
1540901041.1101472,203311,0.8244953155517578
1540901351.015384,203651,0.7132663130760193
1540901724.350264,204091,1.0453813076019287
1540902396.6645281,204851,0.7484041452407837
1540902582.8489285,205071,0.555534839630127
1540902930.7022011,205471,0.7847080826759338
1540903067.9620047,205611,0.7717324495315552
1540903128.7675097,205711,0.8326931595802307
1540903902.2025182,206551,0.8802130818367004
1540904498.359707,207271,0.9264574646949768
1540904996.1097915,207831,0.7342715263366699
1540905020.635917,207871,0.9379340410232544
1540905032.885843,207891,0.5517747402191162
1540905109.7191186,207931,0.5439828634262085
1540905345.3372376,208231,0.7583726644515991
1540905471.1112874,208351,0.9191656112670898
1540905532.3340962,208451,0.8068264126777649
1540906044.816019,209028,0.6681132912635803
1540906269.1185563,209308,1.031869649887085
1540906507.0285654,209528,0.8026754856109619
1540906680.891,209728,0.8506807088851929
1540906729.6664188,209808,0.881138801574707
1540906742.1319559,209828,0.8370660543441772
1540907241.4649312,210388,0.7140878438949585
1540907402.593091,210568,0.5909820199012756
1540907787.5201719,211028,1.2413169145584106
1540907799.7469053,211048,0.56436687707901
1540907997.3474216,211288,0.7689396142959595
1540908533.5675044,211908,0.6223089098930359
1540908696.2597833,212088,1.146135926246643
1540909009.1393087,212428,1.5574227571487427
1540909123.427407,212528,1.052484154701233
1540909233.6701791,212708,0.8839200139045715
1540909383.1098888,212868,0.9485710859298706
1540909531.6739948,213028,0.7126725912094116
1540909844.2192173,213368,1.0292167663574219
1540910371.269209,213968,0.8378961086273193
1540910545.880976,214168,1.1799132823944092
1540911154.9102662,214908,0.9827863574028015
1540911318.562437,215088,1.0533515214920044
1540911330.957787,215108,0.9137282967567444
1540911457.0646312,215228,0.6473919153213501
1540911757.886052,215548,0.5438861846923828
1540911842.9348454,215688,0.7170505523681641
1540912343.366591,216248,0.9708477258682251
1540912355.4863179,216268,1.175014615058899
1540912518.4344244,216448,0.6991794109344482
1540912632.4667597,216548,1.4013502597808838
1540912818.135189,216768,0.7401476502418518
1540912980.012651,216948,0.7063096165657043
1540913202.3195498,217228,1.02447509765625
1540913876.3399684,217985,0.7199075222015381
1540913912.8506763,218045,0.6679513454437256
1540914073.9358838,218225,0.6872984170913696
1540914537.4031522,218725,1.2062511444091797
1540914586.2548225,218805,0.6824217438697815
1540914748.2586846,218985,0.8057222366333008
1540914970.9448402,219265,0.5834658741950989
1540915095.8675194,219385,0.8967056274414062
1540915120.5204496,219425,0.4318365454673767
1540915692.833555,220105,0.6617432832717896
1540915819.312328,220225,0.8238287568092346
1540915944.890477,220345,0.8224613666534424
1540915969.2900095,220385,0.9919058084487915
1540916155.2107136,220605,0.7568055391311646
1540916216.2956493,220705,0.940039336681366
1540916492.1142828,220985,0.6496086716651917
1540916655.4985828,221165,0.8234685659408569
1540916902.923069,221485,0.8694327473640442
1540917366.1532493,221985,0.6683634519577026
1540917703.5670505,222365,0.5039465427398682
1540917864.7980409,222545,0.8611266613006592
1540918137.662731,222905,1.0647441148757935
1540918621.9198925,223445,0.8809489011764526
1540919008.2156599,223905,1.1807132959365845
1540919084.024966,223945,1.1567379236221313
1540919096.150172,223965,0.572644829750061
1540920131.7532368,225145,0.5314717888832092
1540920168.5533452,225205,0.9081431031227112
1540920331.5728288,225385,1.207039475440979
1540921006.7803009,226142,0.8107291460037231
1540921542.4556444,226762,0.7454602122306824
1540921890.8682907,227162,0.5773266553878784
1540922225.8982556,227542,0.7002197504043579
1540922760.8144956,228162,0.7985867857933044
1540922908.585481,228322,1.3068013191223145
1540922933.020738,228362,0.632172167301178
1540923499.5024605,229042,0.6535080075263977
1540923812.12424,229382,1.4063470363616943
1540924161.0317636,229782,0.8431440591812134
1540924658.6981857,230342,1.0269277095794678
1540924695.8450692,230402,0.9141826629638672
1540924708.0642757,230422,1.0137646198272705
1540924833.4599848,230542,0.9191749095916748
1540924857.8421688,230582,0.9367303252220154
1540925167.1774948,230922,0.8774111270904541
1540925264.1900458,231082,0.7513427138328552
1540925425.4572637,231262,0.9539368748664856
1540925711.0405965,231562,0.47714343667030334
1540925959.461074,231882,0.6470537185668945
1540926644.066618,232662,0.7383966445922852
1540926842.8958464,232902,0.7649338841438293
1540926919.3390598,232942,0.7751753330230713
1540927093.2752438,233142,0.8200029134750366
1540927279.65901,233362,1.0176433324813843
1540927502.5379767,233642,1.1786470413208008
1540927526.7173676,233682,0.7760745286941528
1540927837.6745582,234022,0.840991735458374
1540928174.6587899,234402,0.9089241027832031
1540928822.3340487,235119,0.9252892732620239
1540929257.5998766,235659,1.0248467922210693
1540929381.831327,235779,0.566366970539093
1540929542.4568164,235959,0.7833725810050964
1540930066.3802037,236559,0.5242651700973511
1540930451.2863061,237019,0.728461503982544
1540930463.510598,237039,1.0224013328552246
1540930787.5894206,237399,1.1508738994598389
1540931284.3264349,237959,0.6944933533668518
1540931345.6054776,238059,1.3626165390014648
1540931830.3220289,238599,1.0588645935058594
1540932040.426689,238859,1.1121976375579834
1540932064.7133412,238899,1.2091431617736816
1540932128.7719083,238919,0.5883487462997437
1540932475.3017063,239319,0.7627718448638916
1540932537.315392,239419,0.8625344038009644
1540932761.1965613,239699,1.1037201881408691
1540932934.0725489,239899,0.9063369035720825
1540933047.5251522,239999,0.9259278774261475
1540933186.0383286,240139,0.8699454069137573
1540933522.4952083,240519,0.6676244139671326
1540933721.2726026,240759,0.8339782357215881
1540934301.970176,241459,1.111661672592163
1540934463.3243241,241639,0.7885978817939758
1540935373.6146278,242699,0.9520379304885864
1540935660.7130015,242999,0.9491686224937439
1540935848.0221605,243219,1.014083981513977
1540935899.2526093,243296,0.7225315570831299
1540936199.3341973,243616,0.608767032623291
1540936760.197904,244276,0.7779011130332947
1540936922.0860617,244456,0.784915566444397
1540937722.8696089,245336,0.5670897364616394
1540938072.2603683,245736,1.3286131620407104
1540938109.3410711,245796,0.9277137517929077
1540938408.3534179,246116,1.0340666770935059
1540938657.0101519,246436,0.6363449096679688
1540939888.4378898,247856,1.1400448083877563
1540940051.0957706,248036,0.6151196956634521
1540940586.2653058,248656,0.7333263754844666
1540940924.5626316,249036,1.1568148136138916
1540940961.4064605,249096,1.068281650543213
1540941386.159999,249536,0.8123239874839783
1540942494.129789,250836,0.6060950756072998
1540942618.7995605,250956,0.9493482112884521
1540942642.9526324,250996,0.5727186799049377
1540943004.4606154,251416,0.6259617805480957
1540943377.1159256,251856,0.7036052942276001
1540943889.20408,252433,1.0968029499053955
1540944709.9195378,253353,0.6365352869033813
1540945208.8979986,253913,0.8511409163475037
1540946189.2866273,255093,0.9146786332130432
1540946489.3936615,255413,0.6399695873260498
1540947024.439163,256033,0.9272149205207825
1540947174.4059813,256193,1.3703415393829346
1540947533.9868574,256613,0.855918288230896
1540947997.6391106,257113,0.8695476651191711
1540948058.915322,257213,0.9695574045181274
1540948271.2453537,257473,1.2876216173171997
1540948533.5184593,257733,0.49959173798561096
1540948607.1393025,257853,0.9609887003898621
1540949330.5153866,258693,0.6872099041938782
1540949395.0827367,258713,0.5038657188415527
1540949456.0389588,258813,0.8856213092803955
1540949742.5817878,259113,0.7559019327163696
1540950713.4456894,260273,0.8868650197982788
1540951025.8286316,260613,0.7288764715194702
1540951514.372317,261150,1.151597499847412
1540951526.509342,261170,0.5561489462852478
1540951676.2226164,261330,0.665314257144928
1540951874.7126818,261570,0.9701306819915771
1540952073.61572,261810,1.321360468864441
1540952360.4892159,262110,0.7748138308525085
1540952409.5005653,262190,1.085787057876587
1540952722.201454,262530,0.8832553625106812
1540952994.0095475,262890,1.6810507774353027
1540953318.2616687,263250,0.6442041993141174
1540953603.6358216,263550,0.6874855160713196
1540953778.006701,263750,0.8610956072807312
1540953814.8634875,263810,0.5783305168151855
1540954013.0063546,264050,0.9057413339614868
1540954025.4673474,264070,0.5298304557800293
1540954125.9519327,264150,0.7507680654525757
1540954624.433366,264710,0.9872292876243591
1540955046.8709617,265230,0.42567795515060425
1540955607.584949,265890,1.4370083808898926
1540955895.9904165,266190,1.0585525035858154
1540956544.7988954,266910,1.1246529817581177
1540956605.8592541,267010,0.7645425796508789
1540957452.6586695,267970,0.5735336542129517
1540957501.6639097,268050,0.8790150880813599
1540957851.6643064,268450,0.7722978591918945
1540958719.0837715,269427,0.6901983022689819
1540959195.1770813,269947,0.7006636261940002
1540959231.7909305,270007,1.1457924842834473
1540959955.057347,270847,0.7461036443710327
1540960255.3390598,271167,1.0847581624984741
1540960840.8927577,271867,0.9727427959442139
1540961129.4545953,272167,0.9089909791946411
1540961279.7485507,272327,1.0595301389694214
1540961353.5584662,272447,0.5898770093917847
1540961966.5576777,273107,1.0807678699493408
1540962227.3494203,273447,1.1372852325439453
1540962316.2306278,273507,0.5755751132965088
1540962353.18157,273567,1.1097819805145264
1540962564.0089035,273827,1.0748053789138794
1540963050.4851663,274367,1.2207379341125488
1540963375.062875,274727,0.40846240520477295
1540963460.7176385,274867,0.8020236492156982
1540963598.6080034,275007,0.7553051710128784
1540963974.8306806,275447,0.943140983581543
1540964336.6531873,275867,0.8415143489837646
1540964602.6677616,276127,0.9718195796012878
1540965190.0222144,276827,0.982315182685852
1540965577.3950853,277287,0.8294483423233032
1540965667.3378437,277347,0.9022669792175293
1540965880.9272487,277607,1.3926496505737305
1540965930.3900394,277687,0.40072935819625854
1540966056.4356074,277807,0.7830861806869507
1540966795.6528573,278664,0.8768177032470703
1540966808.262438,278684,0.8090498447418213
1540967146.4087317,279064,1.0691800117492676
1540967235.911209,279124,0.6655117273330688
1540967334.2032568,279284,0.9792553186416626
1540967398.7498593,279304,0.7271603941917419
1540967410.7923214,279324,0.6959373950958252
1540967484.4802983,279444,0.6832506656646729
1540967832.1664853,279844,1.3506683111190796
1540967856.9748795,279884,0.9042634963989258
1540968182.7048707,280244,1.0181536674499512
1540969058.2529428,281244,0.754927933216095
1540969335.5870287,281524,0.6869407296180725
1540969409.5529106,281644,0.7798094153404236
1540970035.9344535,282324,1.1012837886810303
1540970748.8930004,283144,0.8664132952690125
1540971248.1890812,283704,0.56489098072052
1540971680.922236,284244,1.2488536834716797
1540971793.9213362,284344,1.122809886932373
1540971867.7791893,284464,0.6134248971939087
1540972306.4491038,284924,1.0694050788879395
1540972915.855752,285664,0.7237845063209534
1540972928.0976367,285684,1.0447092056274414
1540973053.415122,285804,0.8596051335334778
1540973215.3002903,285984,0.8387676477432251
1540973526.9661293,286324,0.6223175525665283
1540973726.988208,286564,0.7191405296325684
1540973800.770229,286684,0.938048779964447
1540974152.460907,287081,0.9193097352981567
1540974254.3705604,287161,0.6318354606628418
1540974652.5222979,287641,1.1476280689239502
1540974840.643178,287861,0.7582359313964844
1540975719.3702471,288861,0.8658066987991333
1540976171.6902642,289341,0.7761512994766235
1540976559.7956703,289801,0.7822773456573486
1540977213.7020116,290521,0.8763312697410583
1540977612.0335994,291001,0.9014756083488464
1540977636.7266343,291041,0.876185953617096
1540977648.9409568,291061,0.9839234352111816
1540978633.764946,292161,0.4867880344390869
1540978695.0420141,292261,1.000788927078247
1540978984.1574173,292561,1.337097406387329
1540979057.8300016,292681,1.2372961044311523
1540979580.876363,293281,0.7279052138328552
1540979644.1900392,293301,0.7739271521568298
1540979742.9586349,293461,1.014516830444336
1540979842.6911843,293541,0.8762871026992798
1540979915.797469,293661,1.1060848236083984
1540980215.5259967,293981,0.8079001307487488
1540980950.922341,294841,1.3275146484375
1540981149.677434,295081,0.9379070997238159
1540981389.4971387,295301,0.8314228057861328
1540981566.6867301,295498,1.0005743503570557
1540981578.9266636,295518,0.5383098721504211
1540981627.9412894,295598,0.7394424676895142
1540981677.2120368,295678,1.1518001556396484
1540981778.5177526,295758,0.8182967901229858
1540982091.8434231,296098,0.6275712251663208
1540982165.231436,296218,0.6923789978027344
1540982265.9493375,296298,0.6904740929603577
1540982290.327657,296338,1.0550155639648438
1540982700.3556736,296838,0.7323063611984253
1540983037.5971105,297218,1.1138701438903809
1540983175.5074363,297358,0.9198713302612305
1540983187.6350448,297378,0.49901238083839417
1540983488.0317636,297698,1.161441445350647
1540983524.1217077,297758,0.8088372349739075
1540984070.5123277,298398,0.9779017567634583
1540984082.8701453,298418,0.8222384452819824
1540984095.2162611,298438,0.9785641431808472
1540984547.3384745,298918,0.7629870176315308
1540984771.2993925,299198,0.4768211841583252
1540985656.470728,300218,1.140634536743164
1540985856.1046507,300458,0.7661300897598267
1540986991.8373368,301718,1.204140543937683
1540987716.7469854,302558,1.1087878942489624
1540987765.695795,302638,0.7371213436126709
1540988572.844301,303518,0.5464053153991699
1540988597.0823495,303558,0.6928707957267761
1540988910.0108945,303898,0.6052292585372925
1540989523.9180984,304635,0.9804034233093262
1540989723.0172865,304875,0.7387741804122925
1540990048.6244166,305235,0.7113460302352905
1540990162.5147815,305335,1.017960786819458
1540990187.0164135,305375,0.9786595702171326
1540990360.6381881,305575,1.273697853088379
1540990685.2465801,305935,0.8798768520355225
1540990934.0080404,306255,0.5266833901405334
1540991071.810271,306395,0.8257532119750977
1540991385.0547326,306735,1.1112290620803833
1540991459.0936818,306855,0.7579684853553772
1540991597.237322,306995,1.0074396133422852
1540992434.3146138,307935,0.8318946957588196
1540992495.4355857,308035,0.6581829190254211
1540992796.3615649,308355,1.0263080596923828
1540992869.9968925,308475,0.9424317479133606
1540993044.8296628,308675,1.089704990386963
1540993370.239951,309035,0.6107400059700012
1540993508.5952258,309175,0.762939453125
1540993683.99827,309375,0.7184923887252808
1540993695.7354329,309395,0.6037778854370117
1540993708.0032377,309415,0.6993017196655273
1540993918.9890387,309675,1.2505759000778198
1540994255.8041143,310055,0.6868336200714111
1540994605.2454467,310455,0.6048293113708496
1540994792.428006,310675,1.0261549949645996
1540995631.7364135,311615,0.8877974152565002
1540995830.9256895,311855,0.7731542587280273
1540996018.1080432,312075,0.7858350276947021
1540996618.1279259,312715,0.9325389862060547
1540997171.3288283,313352,0.6735056638717651
1540997710.105128,313972,1.6538481712341309
1540998372.087813,314712,0.7896295785903931
1540998770.156281,315192,0.7104675769805908
1540998932.9997325,315372,1.1023614406585693
1540999058.2154353,315492,1.7082349061965942
1540999294.2484434,315792,0.9566357135772705
1540999606.468002,316132,0.5817299485206604
1540999830.2581737,316412,0.6374238729476929
1540999866.7104452,316472,0.9452432990074158
1541000203.7039478,316852,0.8261970281600952
1541000540.8925653,317232,1.1371490955352783
1541001940.7088351,318832,0.6035323143005371
1541002552.6329222,319492,0.7039912939071655
1541002649.6756163,319652,1.0305759906768799
1541002775.296089,319772,1.157517433166504
1541003173.0848358,320252,0.5399028062820435
1541003185.360911,320272,0.9247304797172546
1541003321.2082548,320412,0.6858506798744202
1541003856.1261086,321032,1.2591365575790405
1541004344.7464635,321569,1.0779507160186768
1541004543.3979287,321809,0.6424527168273926
1541004856.307675,322149,0.9821192026138306
1541004905.8217657,322229,0.829138457775116
1541005953.645298,323409,0.7697082161903381
1541006165.728072,323669,1.273646593093872
1541006340.161449,323869,1.192617654800415
1541006440.7069592,323949,0.905785083770752
1541006514.9985678,324069,0.9631564617156982
1541006852.6797335,324449,0.9404615163803101
1541007279.2964008,324889,0.8015845417976379
1541007491.451009,325149,0.6191072463989258
1541008534.0945442,326329,0.9049413800239563
1541008908.8549557,326769,0.8014861345291138
1541008957.7223709,326849,1.1770801544189453
1541009034.185626,326889,0.6594804525375366
1541009046.2164488,326909,0.9674777388572693
1541009221.0180116,327109,0.659400999546051
1541009570.2210712,327509,1.5639100074768066
1541009745.4217157,327709,0.7313469648361206
1541009957.175664,327969,1.1451239585876465
1541009993.809408,328029,0.8118429183959961
1541010620.0090005,328709,0.7001224756240845
1541010781.6732905,328889,0.7450060248374939
1541011528.333502,329769,0.7465651035308838
1541011727.548147,330009,0.9170258641242981
1541012705.4440534,331086,0.638530969619751
1541013129.2932346,331606,0.5989879965782166
1541013242.7897296,331706,0.844953179359436
1541013592.2448227,332106,0.6986849904060364
1541014476.7524273,333126,0.6678351759910583
1541014525.5545154,333206,0.9919983148574829
1541015075.0373478,333846,0.7807365655899048
1541015935.7718956,334826,0.5620208978652954
1541016286.722399,335226,1.788736343383789
1541016832.9295444,335866,0.8432135581970215
1541017007.9586713,336066,1.0398280620574951
1541017072.6698325,336086,1.0162551403045654
1541017483.6043272,336586,0.6225481033325195
1541017597.484302,336686,0.5392626523971558
1541017646.4368184,336766,0.9934918880462646
1541017870.3562143,337046,0.9909818768501282
1541018644.624676,337886,0.6831899881362915
1541018879.2816317,338186,0.7763927578926086
1541019054.1738844,338386,1.2977478504180908
1541020395.1531887,339883,1.0188229084014893
1541021143.3221347,340763,1.0331333875656128
1541021530.143294,341223,0.9650249481201172
1541022064.6223829,341843,0.6765504479408264
1541022688.8283718,342523,0.7993335723876953
1541022701.0355082,342543,1.1559984683990479
1541023070.2721086,342983,0.8086905479431152
1541023746.5888097,343743,1.0013847351074219
1541023808.1658912,343843,0.8645792007446289
1541023921.1614516,343943,0.880541205406189
1541024095.2461126,344143,0.7257189750671387
1541024581.4452267,344683,0.8605226278305054
1541024593.6097374,344703,0.7463554739952087
1541024679.9237309,344843,0.4510965943336487
1541024954.320007,345123,0.8430643677711487
1541025140.2669554,345343,0.9585874080657959
1541025465.5795467,345703,0.7701601982116699
1541025490.2812734,345743,0.6972771883010864
1541025874.6415987,346203,0.7403207421302795
1541025886.7351947,346223,0.7239546775817871
1541025898.7433603,346243,0.8915606737136841
1541025986.2756093,346303,0.9474095702171326
1541026323.3866386,346683,0.7991329431533813
1541026911.1737154,347383,0.7547176480293274
1541027072.4728162,347563,0.5146431922912598

